Learning latent representations in high-dimensional state spaces using polynomial manifold constructions

We present a novel framework for learning cost-efficient latent representations in problems with high-dimensional state spaces through nonlinear dimension reduction. By enriching linear state approximations with low-order polynomial terms we account for key nonlinear interactions existing in the data thereby reducing the problem's intrinsic dimensionality. Two methods are introduced for learning the representation of such low-dimensional, polynomial manifolds for embedding the data. The manifold parametrization coefficients can be obtained by regression via either a proper orthogonal decomposition or an alternating minimization based approach. Our numerical results focus on the one-dimensional Korteweg-de Vries equation where accounting for nonlinear correlations in the data was found to lower the representation error by up to two orders of magnitude compared to linear dimension reduction techniques.

==> data/kdv_error_plot.csv <==
r,POD_p2,MPOD_p2,MAM_p2,POD_p3,MPOD_p3,MAM_p3,POD_p4,MPOD_p4,MAM_p4
2,5.53E-01,4.75E-01,4.64E-01,5.53E-01,4.61E-01,4.17E-01,5.53E-01,3.89E-01,4.41E-01
4,3.90E-01,3.21E-01,2.20E-01,3.90E-01,2.52E-01,1.58E-01,3.90E-01,1.82E-01,1.89E-01
6,2.60E-01,1.90E-01,9.46E-02,2.60E-01,1.32E-01,5.36E-02,2.60E-01,8.28E-02,2.24E-02
8,1.65E-01,1.09E-01,5.52E-02,1.65E-01,8.07E-02,2.31E-02,1.65E-01,4.52E-02,3.81E-03
10,1.01E-01,6.47E-02,2.56E-02,1.01E-01,4.99E-02,8.02E-03,1.01E-01,3.17E-02,8.76E-04
12,5.98E-02,3.29E-02,1.26E-02,5.98E-02,2.90E-02,3.04E-03,5.98E-02,1.96E-02,3.06E-04
14,3.44E-02,1.81E-02,3.90E-03,3.44E-02,1.62E-02,9.26E-04,3.44E-02,1.28E-02,1.23E-04
16,1.93E-02,1.02E-02,1.75E-03,1.93E-02,9.02E-03,3.88E-04,1.93E-02,7.51E-03,5.72E-05
18,1.06E-02,5.65E-03,6.72E-04,1.06E-02,4.87E-03,1.43E-04,1.06E-02,3.90E-03,3.04E-05
20,5.77E-03,3.19E-03,2.95E-04,5.77E-03,2.55E-03,7.02E-05,5.77E-03,1.95E-03,1.77E-05
22,3.09E-03,1.86E-03,1.15E-04,3.09E-03,1.29E-03,3.10E-05,3.09E-03,9.16E-04,9.85E-06
24,1.63E-03,1.17E-03,4.87E-05,1.63E-03,7.32E-04,1.24E-05,1.63E-03,4.74E-04,6.99E-06


==> data/kdv_error_plot2.csv <==
r,POD_p2,MPOD_p2,MAM_p2,POD_p3,MPOD_p3,MAM_p3,POD_p4,MPOD_p4,MAM_p4
2,0.553365033368975,0.474830335969106,0.466454083912961,0.553365033368975,0.460873019023194,0.418520784392972,0.553365033368975,0.389477994291764,0.440549364195428
4,0.389840575767605,0.320979333742254,0.22268568215739,0.389840575767605,0.251797964067124,0.158133758781205,0.389840575767605,0.182490883265135,0.189379827811826
6,0.259868804569936,0.189545085498219,0.094563902854759,0.259868804569936,0.132166075390941,0.053590212031649,0.259868804569936,0.082751276736486,0.02272486397299
8,0.165328075794141,0.10913605937728,0.055173541036806,0.165328075794141,0.080709916510815,0.02307739735461,0.165328075794141,0.045203368886144,0.004362144026774
10,0.101115660579296,0.064652194066274,0.026202488091128,0.101115660579296,0.049858097823645,0.008901670194366,,,
12,0.059751378636205,0.032857177139061,0.012786138353837,0.059751378636205,0.028952392606568,0.003582044676442,,,
14,0.034350320936347,0.018122944708169,0.005973313694925,0.034350320936347,0.0162352176087,0.001458352473789,,,
16,0.019298718461998,0.01018205415895,0.00225838165909,0.019298718461998,0.009023925474421,6.97E-04,,,
18,0.01063620245988,0.00565138922142,0.001167993937746,0.01063620245988,0.004871774397497,3.28E-04,,,
20,0.00576789612863,0.003193419937606,4.46E-04,0.00576789612863,0.002547496647651,1.32E-04,,,
22,0.003085383290783,0.001864223489245,1.66E-04,0.003085383290783,0.001285376500664,6.23E-05,,,
24,0.001631230759873,0.001165560796393,1.14E-04,0.001631230759873,7.32E-04,3.26E-05,,,


==> data/sv_1d.csv <==
index,Sv/1000,sv,norm_sv,zero
1,1.52262491504104,1522.62491504104,1,1.00E-16
2,1.51614951162938,1516.14951162938,0.995747210394567,1.00E-16
3,1.37043821729573,1370.43821729573,0.900049778351875,1.00E-16
4,1.35081454829074,1350.81454829074,0.887161726402153,1.00E-16
5,1.21193044993807,1211.93044993807,0.795948127451602,1.00E-16
6,1.21114666260797,1211.14666260797,0.795433366841581,1.00E-16
7,1.03572023201393,1035.72023201393,0.68022020510942,1.00E-16
8,1.03141288849408,1031.41288849408,0.677391311744219,1.00E-16
9,0.855056667762667,855.056667762667,0.561567500515792,1.00E-16
10,0.849034138820528,849.034138820528,0.557612141002989,1.00E-16
11,0.686151554041635,686.151554041635,0.450637282539897,1.00E-16
12,0.67912731028384,679.12731028384,0.446024036238456,1.00E-16
13,0.535752297620389,535.752297620389,0.351860981866272,1.00E-16
14,0.534444788352837,534.444788352837,0.35100226134053,1.00E-16
15,0.412846025182391,412.846025182391,0.271140988896312,1.00E-16
16,0.411082281530126,411.082281530126,0.26998263161814,1.00E-16
17,0.312981507522353,312.981507522353,0.205553911820704,1.00E-16
18,0.31207462633722,312.07462633722,0.204958308020862,1.00E-16
19,0.234353427293461,234.353427293461,0.153914089398139,1.00E-16
20,0.234223005952835,234.223005952835,0.153828433804738,1.00E-16
21,0.17396975563505,173.96975563505,0.11425647506258,1.00E-16
22,0.17387599814661,173.87599814661,0.114194898841468,1.00E-16
23,0.128635966646328,128.635966646328,0.0844830301774359,1.00E-16
24,0.127464573987892,127.464573987892,0.0837137056728488,1.00E-16
25,0.093720948709142,93.720948709142,0.061552223258225,1.00E-16
26,0.093509565432257,93.509565432257,0.0614133950577951,1.00E-16
27,0.068070004234836,68.070004234836,0.0447056944638275,1.00E-16
28,0.068027166763074,68.027166763074,0.0446775605016554,1.00E-16
29,0.049219995845554,49.219995845554,0.0323257522974575,1.00E-16
30,0.049201802587618,49.201802587618,0.0323138036830902,1.00E-16
31,0.035437528919008,35.437528919008,0.0232739715270276,1.00E-16
32,0.035420541081888,35.420541081888,0.0232628145855168,1.00E-16
33,0.025413575367992,25.413575367992,0.016690634125941,1.00E-16
34,0.025402107352024,25.402107352024,0.0166831023852906,1.00E-16
35,0.018184389657901,18.184389657901,0.0119427900320486,1.00E-16
36,0.018131979085603,18.131979085603,0.0119083688349565,1.00E-16
37,0.01297259248694,12.97259248694,0.00851988717562154,1.00E-16
38,0.012899192716106,12.899192716106,0.00847168110063293,1.00E-16
39,0.009191394943335,9.191394943335,0.00603654573922906,1.00E-16
40,0.009189812949498,9.189812949498,0.00603550674806231,1.00E-16
41,0.006514938863045,6.514938863045,0.00427875493083561,1.00E-16
42,0.006511954718508,6.511954718508,0.00427679506238244,1.00E-16
43,0.004608434004151,4.608434004151,0.00302663772188884,1.00E-16
44,0.00460284238422,4.60284238422,0.0030229653664218,1.00E-16
45,0.003251984263482,3.251984263482,0.00213577502335455,1.00E-16
46,0.003247855103945,3.247855103945,0.00213306315420266,1.00E-16
47,0.002289234765153,2.289234765153,0.00150347911855317,1.00E-16
48,0.002288668857731,2.288668857731,0.00150310745287477,1.00E-16
49,0.001612448925021,1.612448925021,0.00105899286757536,1.00E-16
50,0.001606283493795,1.606283493795,0.00105494365547782,1.00E-16
51,0.001130327816065,1.130327816065,0.000742354735496059,1.00E-16
52,0.001129117759194,1.129117759194,0.00074156001786137,1.00E-16
53,0.000792218151135,0.792218151135,0.000520297640810407,1.00E-16
54,0.000791696481022,0.791696481022,0.000519955028452073,1.00E-16
55,0.000554561451324,0.554561451324,0.000364214092286184,1.00E-16
56,0.000554466420457,0.554466420457,0.000364151679760248,1.00E-16
57,0.000387892468212,0.387892468212,0.000254752476713246,1.00E-16
58,0.000387733785155,0.387733785155,0.000254648259939021,1.00E-16
59,0.000271046157676,0.271046157676,0.000178012427747969,1.00E-16
60,0.000270988323815,0.270988323815,0.000177974444748723,1.00E-16
61,0.000189797356157,0.189797356157,0.000124651418929319,1.00E-16
62,0.000189711340931,0.189711340931,0.000124594927520864,1.00E-16
63,0.000132567695337,0.132567695337,8.70652345350771E-05,1.00E-16
64,0.000132218658513,0.132218658513,8.68360009132231E-05,1.00E-16
65,0.000092886257783,0.092886257783,6.10040311736895E-05,1.00E-16
66,0.000092783578348,0.092783578348,6.09365953699104E-05,1.00E-16
67,0.000065631159581,0.065631159581,4.31039574702027E-05,1.00E-16
68,0.000065587482825,0.065587482825,4.307527229924E-05,1.00E-16
69,0.000058985646481,0.058985646481,3.8739446529686E-05,1.00E-16
70,0.000047031746762,0.047031746762,3.08885965922424E-05,1.00E-16
71,0.000046892295491,0.046892295491,3.07970104966633E-05,1.00E-16
72,0.000034409849678,0.034409849678,2.25990323277171E-05,1.00E-16
73,0.000034365520414,0.034365520414,2.25699186152315E-05,1.00E-16
74,0.000025986748018,0.025986748018,1.70670713195965E-05,1.00E-16
75,0.000025920199417,0.025920199417,1.70233648227813E-05,1.00E-16
76,0.000021448387972,0.021448387972,1.40864554100784E-05,1.00E-16
77,0.00002139346065,0.02139346065,1.40503813110292E-05,1.00E-16
78,0.000017882543601,0.017882543601,1.17445494450733E-05,1.00E-16
79,0.000017846327952,0.017846327952,1.1720764434962E-05,1.00E-16
80,0.000017440040883,0.017440040883,1.1453931109836E-05,1.00E-16
81,0.000017408436499,0.017408436499,1.1433174596733E-05,1.00E-16
82,0.000014921209163,0.014921209163,9.79966176541767E-06,1.00E-16
83,0.000014692339496,0.014692339496,9.64934919353004E-06,1.00E-16
84,0.000014548978415,0.014548978415,9.55519528892502E-06,1.00E-16
85,0.000014473452565,0.014473452565,9.50559288898139E-06,1.00E-16
86,0.000014264656895,0.014264656895,9.36846412671207E-06,1.00E-16
87,0.000014217377135,0.014217377135,9.33741264480543E-06,1.00E-16
88,0.000013574172986,0.013574172986,8.91498152428048E-06,1.00E-16
89,0.000013552262831,0.013552262831,8.90059179849603E-06,1.00E-16
90,0.000013099002546,0.013099002546,8.60290831747419E-06,1.00E-16
91,0.000012960953376,0.012960953376,8.51224306654056E-06,1.00E-16
92,0.000012850046711,0.012850046711,8.43940394253541E-06,1.00E-16
93,0.000012744026138,0.012744026138,8.36977381107448E-06,1.00E-16
94,0.000012575994631,0.012575994631,8.25941734354257E-06,1.00E-16
95,0.000012494420201,0.012494420201,8.20584247477865E-06,1.00E-16
96,0.000012267807926,0.012267807926,8.05701246893713E-06,1.00E-16
97,0.000012208597798,0.012208597798,8.01812559179812E-06,1.00E-16
98,0.000012134211993,0.012134211993,7.9692719284532E-06,1.00E-16
99,0.000012111386128,0.012111386128,7.95428080045147E-06,1.00E-16
100,0.000011842688037,0.011842688037,7.77781049030109E-06,1.00E-16
101,0.000011777836998,0.011777836998,7.73521888526469E-06,1.00E-16
102,0.000011665372942,0.011665372942,7.66135692826594E-06,1.00E-16
103,0.00001164768922,0.01164768922,7.64974295700794E-06,1.00E-16
104,0.000011530622299,0.011530622299,7.5728580197896E-06,1.00E-16
105,0.000011528572017,0.011528572017,7.57151147542418E-06,1.00E-16
106,0.000011276865351,0.011276865351,7.40620046316269E-06,1.00E-16
107,0.000011221617747,0.011221617747,7.36991601552608E-06,1.00E-16
108,0.00001113060168,0.01113060168,7.31014025190833E-06,1.00E-16
109,0.000011071568158,0.011071568158,7.27136936262572E-06,1.00E-16
110,0.000010983505605,0.010983505605,7.21353335053233E-06,1.00E-16
111,0.000010895922023,0.010895922023,7.15601190770369E-06,1.00E-16
112,0.000010848129531,0.010848129531,7.12462368363886E-06,1.00E-16
113,0.000010830054819,0.010830054819,7.11275292556742E-06,1.00E-16
114,0.000010669496462,0.010669496462,7.00730452825437E-06,1.00E-16
115,0.000010636342723,0.010636342723,6.98553045988566E-06,1.00E-16
116,0.000010467714087,0.010467714087,6.87478182157413E-06,1.00E-16
117,0.000010438463758,0.010438463758,6.85557135896377E-06,1.00E-16
118,0.000010415278536,0.010415278536,6.84034421945557E-06,1.00E-16
119,0.000010384925291,0.010384925291,6.82040940510953E-06,1.00E-16
120,0.000010369390253,0.010369390253,6.8102066047701E-06,1.00E-16
121,0.000010359461925,0.010359461925,6.80368607045996E-06,1.00E-16
122,0.000010307406368,0.010307406368,6.76949803341566E-06,1.00E-16
123,0.000010214516475,0.010214516475,6.70849161477479E-06,1.00E-16
124,0.000009884034764,0.009884034764,6.49144425942458E-06,1.00E-16
125,0.000009846847066,0.009846847066,6.46702084586249E-06,1.00E-16
126,0.00000978502039,0.00978502039,6.42641552317976E-06,1.00E-16
127,0.000009704707437,0.009704707437,6.37366914276352E-06,1.00E-16
128,0.000009652009707,0.009652009707,6.33905935181669E-06,1.00E-16
129,0.000009527302838,0.009527302838,6.25715679803073E-06,1.00E-16
130,0.000009458199525,0.009458199525,6.21177246711812E-06,1.00E-16
131,0.000009439924537,0.009439924537,6.1997701756677E-06,1.00E-16
132,0.000009408700037,0.009408700037,6.1792631553953E-06,1.00E-16
133,0.000009355033919,0.009355033919,6.14401736539813E-06,1.00E-16
134,0.000009272807227,0.009272807227,6.09001411667434E-06,1.00E-16
135,0.000009139903951,0.009139903951,6.00272848599332E-06,1.00E-16
136,0.000009033228464,0.009033228464,5.93266823284349E-06,1.00E-16
137,0.000009004173855,0.009004173855,5.91358631141098E-06,1.00E-16
138,0.000008979681459,0.008979681459,5.89750067156754E-06,1.00E-16
139,0.000008844240754,0.008844240754,5.80854855758197E-06,1.00E-16
140,0.000008768977854,0.008768977854,5.759118852829E-06,1.00E-16
141,0.000008756900993,0.008756900993,5.75118724677113E-06,1.00E-16
142,0.00000872571974,0.00872571974,5.7307086294229E-06,1.00E-16
143,0.000008683484733,0.008683484733,5.70297034234853E-06,1.00E-16
144,0.000008643245771,0.008643245771,5.6765429789168E-06,1.00E-16
145,0.000008610124834,0.008610124834,5.65479045360815E-06,1.00E-16
146,0.000008488640132,0.008488640132,5.57500409204272E-06,1.00E-16
147,0.000008444570539,0.008444570539,5.54606092122983E-06,1.00E-16
148,0.000008410932141,0.008410932141,5.52396854794229E-06,1.00E-16
149,0.000008325559504,0.008325559504,5.46789916660177E-06,1.00E-16
150,0.000008129860394,0.008129860394,5.33937170848204E-06,1.00E-16
151,0.000008057281055,0.008057281055,5.29170446076855E-06,1.00E-16
152,0.00000796917479,0.00796917479,5.23383974035733E-06,1.00E-16
153,0.00000795249297,0.00795249297,5.22288377882327E-06,1.00E-16
154,0.000007928304531,0.007928304531,5.20699776595098E-06,1.00E-16
155,0.000007905328787,0.007905328787,5.19190820333248E-06,1.00E-16
156,0.000007880960276,0.007880960276,5.17590392627168E-06,1.00E-16
157,0.00000783842019,0.00783842019,5.1479652753408E-06,1.00E-16
158,0.00000780122583,0.00780122583,5.12353748643981E-06,1.00E-16
159,0.000007761572337,0.007761572337,5.09749463595951E-06,1.00E-16
160,0.000007633785925,0.007633785925,5.01356955977188E-06,1.00E-16
161,0.00000759828023,0.00759828023,4.99025081945096E-06,1.00E-16
162,0.000007561515899,0.007561515899,4.96610545663913E-06,1.00E-16
163,0.000007435984262,0.007435984262,4.88366122775521E-06,1.00E-16
164,0.000007117404784,0.007117404784,4.67443078967886E-06,1.00E-16
165,0.000007092047666,0.007092047666,4.65777723452584E-06,1.00E-16
166,0.000007072609358,0.007072609358,4.64501092037455E-06,1.00E-16
167,0.000006961202277,0.006961202277,4.57184314287434E-06,1.00E-16
168,0.000006920780954,0.006920780954,4.54529601192915E-06,1.00E-16
169,0.000006902205033,0.006902205033,4.53309607955152E-06,1.00E-16
170,0.000006838622616,0.006838622616,4.49133765541704E-06,1.00E-16
171,0.000006828288728,0.006828288728,4.48455076529203E-06,1.00E-16
172,0.000006814521475,0.006814521475,4.47550897642859E-06,1.00E-16
173,0.00000680977745,0.00680977745,4.47239328788762E-06,1.00E-16
174,0.000006785316806,0.006785316806,4.45632850150565E-06,1.00E-16
175,0.000006736311655,0.006736311655,4.42414385083042E-06,1.00E-16
176,0.000006648485917,0.006648485917,4.36646336949031E-06,1.00E-16
177,0.000006634462324,0.006634462324,4.35725322662356E-06,1.00E-16
178,0.00000658814645,0.00658814645,4.3268347870312E-06,1.00E-16
179,0.000006535709922,0.006535709922,4.29239654325756E-06,1.00E-16
180,0.000006514956034,0.006514956034,4.27876620804172E-06,1.00E-16
181,0.000006503279918,0.006503279918,4.27109779549661E-06,1.00E-16
182,0.000006459063974,0.006459063974,4.24205850711822E-06,1.00E-16
183,0.000006418886573,0.006418886573,4.21567157452365E-06,1.00E-16
184,0.000006315266147,0.006315266147,4.14761776496333E-06,1.00E-16
185,0.000006269887937,0.006269887937,4.11781514610971E-06,1.00E-16
186,0.000006163890465,0.006163890465,4.04820018647459E-06,1.00E-16
187,0.000006144895462,0.006144895462,4.03572501756572E-06,1.00E-16
188,0.000005986735168,0.005986735168,3.93185157346426E-06,1.00E-16
189,0.000005976094647,0.005976094647,3.92486329887681E-06,1.00E-16
190,0.000005960832472,0.005960832472,3.91483970419552E-06,1.00E-16
191,0.000005921003255,0.005921003255,3.88868144512164E-06,1.00E-16
192,0.000005903159337,0.005903159337,3.87696226344811E-06,1.00E-16
193,0.000005884751096,0.005884751096,3.86487245668208E-06,1.00E-16
194,0.000005719725666,0.005719725666,3.75649026198014E-06,1.00E-16
195,0.000005688862258,0.005688862258,3.7362203926938E-06,1.00E-16
196,0.000005215423789,0.005215423789,3.42528467614063E-06,1.00E-16
197,0.000005210495228,0.005210495228,3.42204779163197E-06,1.00E-16
198,0.000005144559954,0.005144559954,3.37874410380401E-06,1.00E-16
199,0.000004932378814,0.004932378814,3.23939189834356E-06,1.00E-16
200,0.000004827643918,0.004827643918,3.17060614883599E-06,1.00E-16
201,0.000004718068691,0.004718068691,3.09864146080444E-06,1.00E-16
202,0.000004654744423,0.004654744423,3.05705257875315E-06,1.00E-16
203,0.000004566259073,0.004566259073,2.99893889026302E-06,1.00E-16
204,0.000004548761799,0.004548761799,2.98744737069891E-06,1.00E-16
205,0.00000451956016,0.00451956016,2.96826888576047E-06,1.00E-16
206,0.000004512248913,0.004512248913,2.96346714704743E-06,1.00E-16
207,0.00000449575188,0.00449575188,2.95263254632795E-06,1.00E-16
208,0.000003870312324,0.003870312324,2.54186850994467E-06,1.00E-16
209,0.000003814466885,0.003814466885,2.50519142785549E-06,1.00E-16
210,0.00000379418833,0.00379418833,2.49187327260945E-06,1.00E-16
211,0.000003735965958,0.003735965958,2.45363511465941E-06,1.00E-16
212,0.000003682521007,0.003682521007,2.41853457842619E-06,1.00E-16
213,0.000003620713147,0.003620713147,2.37794161335026E-06,1.00E-16
214,0.000003603296385,0.003603296385,2.36650297089279E-06,1.00E-16
215,0.000003559427166,0.003559427166,2.33769139782141E-06,1.00E-16
216,0.000003506307869,0.003506307869,2.30280473829334E-06,1.00E-16
217,0.000003430233706,0.003430233706,2.25284222799385E-06,1.00E-16
218,0.000003355083312,0.003355083312,2.20348641274504E-06,1.00E-16
219,0.000003277145617,0.003277145617,2.1523000081157E-06,1.00E-16
220,0.00000326770925,0.00326770925,2.14610257439005E-06,1.00E-16
221,0.000003255485396,0.003255485396,2.1380744291264E-06,1.00E-16
222,0.000003010015961,0.003010015961,1.97685978422261E-06,1.00E-16
223,0.000002938851983,0.002938851983,1.93012208979963E-06,1.00E-16
224,0.000002839306241,0.002839306241,1.86474437200673E-06,1.00E-16
225,0.000002790030026,0.002790030026,1.83238169718561E-06,1.00E-16
226,0.000002705554105,0.002705554105,1.77690124355221E-06,1.00E-16
227,0.000002686082867,0.002686082867,1.7641133022755E-06,1.00E-16
228,0.000002641661914,0.002641661914,1.73493937207037E-06,1.00E-16
229,0.000002594107201,0.002594107201,1.703707311876E-06,1.00E-16
230,0.000002481805535,0.002481805535,1.62995200622545E-06,1.00E-16
231,0.000002414812901,0.002414812901,1.58595388604613E-06,1.00E-16
232,0.000002179565531,0.002179565531,1.43145269033067E-06,1.00E-16
233,0.000002156974125,0.002156974125,1.41661554575433E-06,1.00E-16
234,0.000002093525956,0.002093525956,1.37494529041223E-06,1.00E-16
235,0.000002082315579,0.002082315579,1.36758275687606E-06,1.00E-16
236,0.00000192727555,0.00192727555,1.26575857978001E-06,1.00E-16
237,0.000001906093898,0.001906093898,1.2518473060377E-06,1.00E-16
238,0.000001870935276,0.001870935276,1.22875650957647E-06,1.00E-16
239,0.000001857103219,0.001857103219,1.21967216000137E-06,1.00E-16
240,0.00000173523866,0.00173523866,1.13963632333787E-06,1.00E-16
241,0.000001713761481,0.001713761481,1.12553095911596E-06,1.00E-16
242,0.000001689220379,0.001689220379,1.10941333109242E-06,1.00E-16
243,0.000001672127714,0.001672127714,1.09818754276389E-06,1.00E-16
244,0.000001609556137,0.001609556137,1.05709299847929E-06,1.00E-16
245,0.000001590607288,0.001590607288,1.04464814169754E-06,1.00E-16
246,0.000001572001966,0.001572001966,1.03242889990253E-06,1.00E-16
247,0.00000153215038,0.00153215038,1.00625594975155E-06,1.00E-16
248,0.000001504066014,0.001504066014,9.87811245660236E-07,1.00E-16
249,0.000001479437839,0.001479437839,9.71636431523994E-07,1.00E-16
250,0.000001233949405,0.001233949405,8.10409308826226E-07,1.00E-16
251,0.000001186829614,0.001186829614,7.7946288825046E-07,1.00E-16
252,0.000000762476244,0.000762476244,5.00764329066196E-07,1.00E-16
253,0.00000067763514,0.00067763514,4.4504403763926E-07,1.00E-16
254,0.000000584458872,0.000584458872,3.838495391915E-07,1.00E-16
255,0.00000056709828,0.00056709828,3.72447786974979E-07,1.00E-16
256,0.000000020796972,0.000020796972,1.36586310880375E-08,1.00E-16


==> data/sv_1d_2.csv <==
index_a,Sv/1000_a,sv_a,norm_sv_a,zero_a,index,Sv/1000,sv,norm_sv,zero,index2,Sv/10002,sv2,norm_sv2,zero2,index3,Sv/10003,sv3,norm_sv3,zero3
1,1.52262491504104,1522.62491504104,1,1E-16,1,1.52262491504104,1522.62491504104,1,1E-16,25,0.093720948709142,93.720948709142,0.061552223258225,1E-16,83,0.000014692339496,0.014692339496,9.64934919353004E-06,1E-16
2,1.51614951162938,1516.14951162938,0.995747210394567,1E-16,2,1.51614951162938,1516.14951162938,0.995747210394567,1E-16,26,0.093509565432257,93.509565432257,0.0614133950577951,1E-16,84,0.000014548978415,0.014548978415,9.55519528892502E-06,1E-16
3,1.37043821729573,1370.43821729573,0.900049778351875,1E-16,3,1.37043821729573,1370.43821729573,0.900049778351875,1E-16,27,0.068070004234836,68.070004234836,0.0447056944638275,1E-16,85,0.000014473452565,0.014473452565,9.50559288898139E-06,1E-16
4,1.35081454829074,1350.81454829074,0.887161726402153,1E-16,4,1.35081454829074,1350.81454829074,0.887161726402153,1E-16,28,0.068027166763074,68.027166763074,0.0446775605016554,1E-16,86,0.000014264656895,0.014264656895,9.36846412671207E-06,1E-16
5,1.21193044993807,1211.93044993807,0.795948127451602,1E-16,5,1.21193044993807,1211.93044993807,0.795948127451602,1E-16,29,0.049219995845554,49.219995845554,0.0323257522974575,1E-16,87,0.000014217377135,0.014217377135,9.33741264480543E-06,1E-16
6,1.21114666260797,1211.14666260797,0.795433366841581,1E-16,6,1.21114666260797,1211.14666260797,0.795433366841581,1E-16,30,0.049201802587618,49.201802587618,0.0323138036830902,1E-16,88,0.000013574172986,0.013574172986,8.91498152428048E-06,1E-16
7,1.03572023201393,1035.72023201393,0.68022020510942,1E-16,7,1.03572023201393,1035.72023201393,0.68022020510942,1E-16,31,0.035437528919008,35.437528919008,0.0232739715270276,1E-16,89,0.000013552262831,0.013552262831,8.90059179849603E-06,1E-16
8,1.03141288849408,1031.41288849408,0.677391311744219,1E-16,8,1.03141288849408,1031.41288849408,0.677391311744219,1E-16,32,0.035420541081888,35.420541081888,0.0232628145855168,1E-16,90,0.000013099002546,0.013099002546,8.60290831747419E-06,1E-16
9,0.855056667762667,855.056667762667,0.561567500515792,1E-16,9,0.855056667762667,855.056667762667,0.561567500515792,1E-16,33,0.025413575367992,25.413575367992,0.016690634125941,1E-16,91,0.000012960953376,0.012960953376,8.51224306654056E-06,1E-16
10,0.849034138820528,849.034138820528,0.557612141002989,1E-16,10,0.849034138820528,849.034138820528,0.557612141002989,1E-16,34,0.025402107352024,25.402107352024,0.0166831023852906,1E-16,92,0.000012850046711,0.012850046711,8.43940394253541E-06,1E-16
11,0.686151554041635,686.151554041635,0.450637282539897,1E-16,11,0.686151554041635,686.151554041635,0.450637282539897,1E-16,35,0.018184389657901,18.184389657901,0.0119427900320486,1E-16,93,0.000012744026138,0.012744026138,8.36977381107448E-06,1E-16
12,0.67912731028384,679.12731028384,0.446024036238456,1E-16,12,0.67912731028384,679.12731028384,0.446024036238456,1E-16,36,0.018131979085603,18.131979085603,0.0119083688349565,1E-16,94,0.000012575994631,0.012575994631,8.25941734354257E-06,1E-16
13,0.535752297620389,535.752297620389,0.351860981866272,1E-16,13,0.535752297620389,535.752297620389,0.351860981866272,1E-16,37,0.01297259248694,12.97259248694,0.00851988717562154,1E-16,95,0.000012494420201,0.012494420201,8.20584247477865E-06,1E-16
14,0.534444788352837,534.444788352837,0.35100226134053,1E-16,14,0.534444788352837,534.444788352837,0.35100226134053,1E-16,38,0.012899192716106,12.899192716106,0.00847168110063293,1E-16,96,0.000012267807926,0.012267807926,8.05701246893713E-06,1E-16
15,0.412846025182391,412.846025182391,0.271140988896312,1E-16,15,0.412846025182391,412.846025182391,0.271140988896312,1E-16,39,0.009191394943335,9.191394943335,0.00603654573922906,1E-16,97,0.000012208597798,0.012208597798,8.01812559179812E-06,1E-16
16,0.411082281530126,411.082281530126,0.26998263161814,1E-16,16,0.411082281530126,411.082281530126,0.26998263161814,1E-16,40,0.009189812949498,9.189812949498,0.00603550674806231,1E-16,98,0.000012134211993,0.012134211993,7.9692719284532E-06,1E-16
17,0.312981507522353,312.981507522353,0.205553911820704,1E-16,17,0.312981507522353,312.981507522353,0.205553911820704,1E-16,41,0.006514938863045,6.514938863045,0.00427875493083561,1E-16,99,0.000012111386128,0.012111386128,7.95428080045147E-06,1E-16
18,0.31207462633722,312.07462633722,0.204958308020862,1E-16,18,0.31207462633722,312.07462633722,0.204958308020862,1E-16,42,0.006511954718508,6.511954718508,0.00427679506238244,1E-16,100,0.000011842688037,0.011842688037,7.77781049030109E-06,1E-16
19,0.234353427293461,234.353427293461,0.153914089398139,1E-16,19,0.234353427293461,234.353427293461,0.153914089398139,1E-16,43,0.004608434004151,4.608434004151,0.00302663772188884,1E-16,101,0.000011777836998,0.011777836998,7.73521888526469E-06,1E-16
20,0.234223005952835,234.223005952835,0.153828433804738,1E-16,20,0.234223005952835,234.223005952835,0.153828433804738,1E-16,44,0.00460284238422,4.60284238422,0.0030229653664218,1E-16,102,0.000011665372942,0.011665372942,7.66135692826594E-06,1E-16
21,0.17396975563505,173.96975563505,0.11425647506258,1E-16,21,0.17396975563505,173.96975563505,0.11425647506258,1E-16,45,0.003251984263482,3.251984263482,0.00213577502335455,1E-16,103,0.00001164768922,0.01164768922,7.64974295700794E-06,1E-16
22,0.17387599814661,173.87599814661,0.114194898841468,1E-16,22,0.17387599814661,173.87599814661,0.114194898841468,1E-16,46,0.003247855103945,3.247855103945,0.00213306315420266,1E-16,104,0.000011530622299,0.011530622299,7.5728580197896E-06,1E-16
23,0.128635966646328,128.635966646328,0.0844830301774359,1E-16,23,0.128635966646328,128.635966646328,0.0844830301774359,1E-16,47,0.002289234765153,2.289234765153,0.00150347911855317,1E-16,105,0.000011528572017,0.011528572017,7.57151147542418E-06,1E-16
24,0.127464573987892,127.464573987892,0.0837137056728488,1E-16,24,0.127464573987892,127.464573987892,0.0837137056728488,1E-16,48,0.002288668857731,2.288668857731,0.00150310745287477,1E-16,106,0.000011276865351,0.011276865351,7.40620046316269E-06,1E-16
25,0.093720948709142,93.720948709142,0.061552223258225,1E-16,25,0.093720948709142,93.720948709142,0.061552223258225,1E-16,49,0.001612448925021,1.612448925021,0.00105899286757536,1E-16,107,0.000011221617747,0.011221617747,7.36991601552608E-06,1E-16
26,0.093509565432257,93.509565432257,0.0614133950577951,1E-16,,,,,,50,0.001606283493795,1.606283493795,0.00105494365547782,1E-16,108,0.00001113060168,0.01113060168,7.31014025190833E-06,1E-16
27,0.068070004234836,68.070004234836,0.0447056944638275,1E-16,,,,,,51,0.001130327816065,1.130327816065,0.000742354735496059,1E-16,109,0.000011071568158,0.011071568158,7.27136936262572E-06,1E-16
28,0.068027166763074,68.027166763074,0.0446775605016554,1E-16,,,,,,52,0.001129117759194,1.129117759194,0.00074156001786137,1E-16,110,0.000010983505605,0.010983505605,7.21353335053233E-06,1E-16
29,0.049219995845554,49.219995845554,0.0323257522974575,1E-16,,,,,,53,0.000792218151135,0.792218151135,0.000520297640810407,1E-16,111,0.000010895922023,0.010895922023,7.15601190770369E-06,1E-16
30,0.049201802587618,49.201802587618,0.0323138036830902,1E-16,,,,,,54,0.000791696481022,0.791696481022,0.000519955028452073,1E-16,112,0.000010848129531,0.010848129531,7.12462368363886E-06,1E-16
31,0.035437528919008,35.437528919008,0.0232739715270276,1E-16,,,,,,55,0.000554561451324,0.554561451324,0.000364214092286184,1E-16,113,0.000010830054819,0.010830054819,7.11275292556742E-06,1E-16
32,0.035420541081888,35.420541081888,0.0232628145855168,1E-16,,,,,,56,0.000554466420457,0.554466420457,0.000364151679760248,1E-16,114,0.000010669496462,0.010669496462,7.00730452825437E-06,1E-16
33,0.025413575367992,25.413575367992,0.016690634125941,1E-16,,,,,,57,0.000387892468212,0.387892468212,0.000254752476713246,1E-16,115,0.000010636342723,0.010636342723,6.98553045988566E-06,1E-16
34,0.025402107352024,25.402107352024,0.0166831023852906,1E-16,,,,,,58,0.000387733785155,0.387733785155,0.000254648259939021,1E-16,116,0.000010467714087,0.010467714087,6.87478182157413E-06,1E-16
35,0.018184389657901,18.184389657901,0.0119427900320486,1E-16,,,,,,59,0.000271046157676,0.271046157676,0.000178012427747969,1E-16,117,0.000010438463758,0.010438463758,6.85557135896377E-06,1E-16
36,0.018131979085603,18.131979085603,0.0119083688349565,1E-16,,,,,,60,0.000270988323815,0.270988323815,0.000177974444748723,1E-16,118,0.000010415278536,0.010415278536,6.84034421945557E-06,1E-16
37,0.01297259248694,12.97259248694,0.00851988717562154,1E-16,,,,,,61,0.000189797356157,0.189797356157,0.000124651418929319,1E-16,119,0.000010384925291,0.010384925291,6.82040940510953E-06,1E-16
38,0.012899192716106,12.899192716106,0.00847168110063293,1E-16,,,,,,62,0.000189711340931,0.189711340931,0.000124594927520864,1E-16,120,0.000010369390253,0.010369390253,6.8102066047701E-06,1E-16
39,0.009191394943335,9.191394943335,0.00603654573922906,1E-16,,,,,,63,0.000132567695337,0.132567695337,8.70652345350771E-05,1E-16,121,0.000010359461925,0.010359461925,6.80368607045996E-06,1E-16
40,0.009189812949498,9.189812949498,0.00603550674806231,1E-16,,,,,,64,0.000132218658513,0.132218658513,8.68360009132231E-05,1E-16,122,0.000010307406368,0.010307406368,6.76949803341566E-06,1E-16
41,0.006514938863045,6.514938863045,0.00427875493083561,1E-16,,,,,,65,0.000092886257783,0.092886257783,6.10040311736895E-05,1E-16,123,0.000010214516475,0.010214516475,6.70849161477479E-06,1E-16
42,0.006511954718508,6.511954718508,0.00427679506238244,1E-16,,,,,,66,0.000092783578348,0.092783578348,6.09365953699104E-05,1E-16,124,0.000009884034764,0.009884034764,6.49144425942458E-06,1E-16
43,0.004608434004151,4.608434004151,0.00302663772188884,1E-16,,,,,,67,0.000065631159581,0.065631159581,4.31039574702027E-05,1E-16,125,0.000009846847066,0.009846847066,6.46702084586249E-06,1E-16
44,0.00460284238422,4.60284238422,0.0030229653664218,1E-16,,,,,,68,0.000065587482825,0.065587482825,4.307527229924E-05,1E-16,126,0.00000978502039,0.00978502039,6.42641552317976E-06,1E-16
45,0.003251984263482,3.251984263482,0.00213577502335455,1E-16,,,,,,69,0.000058985646481,0.058985646481,3.8739446529686E-05,1E-16,127,0.000009704707437,0.009704707437,6.37366914276352E-06,1E-16
46,0.003247855103945,3.247855103945,0.00213306315420266,1E-16,,,,,,70,0.000047031746762,0.047031746762,3.08885965922424E-05,1E-16,128,0.000009652009707,0.009652009707,6.33905935181669E-06,1E-16
47,0.002289234765153,2.289234765153,0.00150347911855317,1E-16,,,,,,71,0.000046892295491,0.046892295491,3.07970104966633E-05,1E-16,129,0.000009527302838,0.009527302838,6.25715679803073E-06,1E-16
48,0.002288668857731,2.288668857731,0.00150310745287477,1E-16,,,,,,72,0.000034409849678,0.034409849678,2.25990323277171E-05,1E-16,130,0.000009458199525,0.009458199525,6.21177246711812E-06,1E-16
49,0.001612448925021,1.612448925021,0.00105899286757536,1E-16,,,,,,73,0.000034365520414,0.034365520414,2.25699186152315E-05,1E-16,131,0.000009439924537,0.009439924537,6.1997701756677E-06,1E-16
50,0.001606283493795,1.606283493795,0.00105494365547782,1E-16,,,,,,74,0.000025986748018,0.025986748018,1.70670713195965E-05,1E-16,132,0.000009408700037,0.009408700037,6.1792631553953E-06,1E-16
51,0.001130327816065,1.130327816065,0.000742354735496059,1E-16,,,,,,75,0.000025920199417,0.025920199417,1.70233648227813E-05,1E-16,133,0.000009355033919,0.009355033919,6.14401736539813E-06,1E-16
52,0.001129117759194,1.129117759194,0.00074156001786137,1E-16,,,,,,76,0.000021448387972,0.021448387972,1.40864554100784E-05,1E-16,134,0.000009272807227,0.009272807227,6.09001411667434E-06,1E-16
53,0.000792218151135,0.792218151135,0.000520297640810407,1E-16,,,,,,77,0.00002139346065,0.02139346065,1.40503813110292E-05,1E-16,135,0.000009139903951,0.009139903951,6.00272848599332E-06,1E-16
54,0.000791696481022,0.791696481022,0.000519955028452073,1E-16,,,,,,78,0.000017882543601,0.017882543601,1.17445494450733E-05,1E-16,136,0.000009033228464,0.009033228464,5.93266823284349E-06,1E-16
55,0.000554561451324,0.554561451324,0.000364214092286184,1E-16,,,,,,79,0.000017846327952,0.017846327952,1.1720764434962E-05,1E-16,137,0.000009004173855,0.009004173855,5.91358631141098E-06,1E-16
56,0.000554466420457,0.554466420457,0.000364151679760248,1E-16,,,,,,80,0.000017440040883,0.017440040883,1.1453931109836E-05,1E-16,138,0.000008979681459,0.008979681459,5.89750067156754E-06,1E-16
57,0.000387892468212,0.387892468212,0.000254752476713246,1E-16,,,,,,81,0.000017408436499,0.017408436499,1.1433174596733E-05,1E-16,139,0.000008844240754,0.008844240754,5.80854855758197E-06,1E-16
58,0.000387733785155,0.387733785155,0.000254648259939021,1E-16,,,,,,82,0.000014921209163,0.014921209163,9.79966176541767E-06,1E-16,140,0.000008768977854,0.008768977854,5.759118852829E-06,1E-16
59,0.000271046157676,0.271046157676,0.000178012427747969,1E-16,,,,,,,,,,,141,0.000008756900993,0.008756900993,5.75118724677113E-06,1E-16
60,0.000270988323815,0.270988323815,0.000177974444748723,1E-16,,,,,,,,,,,142,0.00000872571974,0.00872571974,5.7307086294229E-06,1E-16
61,0.000189797356157,0.189797356157,0.000124651418929319,1E-16,,,,,,,,,,,143,0.000008683484733,0.008683484733,5.70297034234853E-06,1E-16
62,0.000189711340931,0.189711340931,0.000124594927520864,1E-16,,,,,,,,,,,144,0.000008643245771,0.008643245771,5.6765429789168E-06,1E-16
63,0.000132567695337,0.132567695337,8.70652345350771E-05,1E-16,,,,,,,,,,,145,0.000008610124834,0.008610124834,5.65479045360815E-06,1E-16
64,0.000132218658513,0.132218658513,8.68360009132231E-05,1E-16,,,,,,,,,,,146,0.000008488640132,0.008488640132,5.57500409204272E-06,1E-16
65,0.000092886257783,0.092886257783,6.10040311736895E-05,1E-16,,,,,,,,,,,147,0.000008444570539,0.008444570539,5.54606092122983E-06,1E-16
66,0.000092783578348,0.092783578348,6.09365953699104E-05,1E-16,,,,,,,,,,,148,0.000008410932141,0.008410932141,5.52396854794229E-06,1E-16
67,0.000065631159581,0.065631159581,4.31039574702027E-05,1E-16,,,,,,,,,,,149,0.000008325559504,0.008325559504,5.46789916660177E-06,1E-16
68,0.000065587482825,0.065587482825,4.307527229924E-05,1E-16,,,,,,,,,,,150,0.000008129860394,0.008129860394,5.33937170848204E-06,1E-16
69,0.000058985646481,0.058985646481,3.8739446529686E-05,1E-16,,,,,,,,,,,151,0.000008057281055,0.008057281055,5.29170446076855E-06,1E-16
70,0.000047031746762,0.047031746762,3.08885965922424E-05,1E-16,,,,,,,,,,,152,0.00000796917479,0.00796917479,5.23383974035733E-06,1E-16
71,0.000046892295491,0.046892295491,3.07970104966633E-05,1E-16,,,,,,,,,,,153,0.00000795249297,0.00795249297,5.22288377882327E-06,1E-16
72,0.000034409849678,0.034409849678,2.25990323277171E-05,1E-16,,,,,,,,,,,154,0.000007928304531,0.007928304531,5.20699776595098E-06,1E-16
73,0.000034365520414,0.034365520414,2.25699186152315E-05,1E-16,,,,,,,,,,,155,0.000007905328787,0.007905328787,5.19190820333248E-06,1E-16
74,0.000025986748018,0.025986748018,1.70670713195965E-05,1E-16,,,,,,,,,,,156,0.000007880960276,0.007880960276,5.17590392627168E-06,1E-16
75,0.000025920199417,0.025920199417,1.70233648227813E-05,1E-16,,,,,,,,,,,157,0.00000783842019,0.00783842019,5.1479652753408E-06,1E-16
76,0.000021448387972,0.021448387972,1.40864554100784E-05,1E-16,,,,,,,,,,,158,0.00000780122583,0.00780122583,5.12353748643981E-06,1E-16
77,0.00002139346065,0.02139346065,1.40503813110292E-05,1E-16,,,,,,,,,,,159,0.000007761572337,0.007761572337,5.09749463595951E-06,1E-16
78,0.000017882543601,0.017882543601,1.17445494450733E-05,1E-16,,,,,,,,,,,160,0.000007633785925,0.007633785925,5.01356955977188E-06,1E-16
79,0.000017846327952,0.017846327952,1.1720764434962E-05,1E-16,,,,,,,,,,,161,0.00000759828023,0.00759828023,4.99025081945096E-06,1E-16
80,0.000017440040883,0.017440040883,1.1453931109836E-05,1E-16,,,,,,,,,,,162,0.000007561515899,0.007561515899,4.96610545663913E-06,1E-16
81,0.000017408436499,0.017408436499,1.1433174596733E-05,1E-16,,,,,,,,,,,163,0.000007435984262,0.007435984262,4.88366122775521E-06,1E-16
82,0.000014921209163,0.014921209163,9.79966176541767E-06,1E-16,,,,,,,,,,,164,0.000007117404784,0.007117404784,4.67443078967886E-06,1E-16
83,0.000014692339496,0.014692339496,9.64934919353004E-06,1E-16,,,,,,,,,,,165,0.000007092047666,0.007092047666,4.65777723452584E-06,1E-16
84,0.000014548978415,0.014548978415,9.55519528892502E-06,1E-16,,,,,,,,,,,166,0.000007072609358,0.007072609358,4.64501092037455E-06,1E-16
85,0.000014473452565,0.014473452565,9.50559288898139E-06,1E-16,,,,,,,,,,,167,0.000006961202277,0.006961202277,4.57184314287434E-06,1E-16
86,0.000014264656895,0.014264656895,9.36846412671207E-06,1E-16,,,,,,,,,,,168,0.000006920780954,0.006920780954,4.54529601192915E-06,1E-16
87,0.000014217377135,0.014217377135,9.33741264480543E-06,1E-16,,,,,,,,,,,169,0.000006902205033,0.006902205033,4.53309607955152E-06,1E-16
88,0.000013574172986,0.013574172986,8.91498152428048E-06,1E-16,,,,,,,,,,,170,0.000006838622616,0.006838622616,4.49133765541704E-06,1E-16
89,0.000013552262831,0.013552262831,8.90059179849603E-06,1E-16,,,,,,,,,,,171,0.000006828288728,0.006828288728,4.48455076529203E-06,1E-16
90,0.000013099002546,0.013099002546,8.60290831747419E-06,1E-16,,,,,,,,,,,172,0.000006814521475,0.006814521475,4.47550897642859E-06,1E-16
91,0.000012960953376,0.012960953376,8.51224306654056E-06,1E-16,,,,,,,,,,,173,0.00000680977745,0.00680977745,4.47239328788762E-06,1E-16
92,0.000012850046711,0.012850046711,8.43940394253541E-06,1E-16,,,,,,,,,,,174,0.000006785316806,0.006785316806,4.45632850150565E-06,1E-16
93,0.000012744026138,0.012744026138,8.36977381107448E-06,1E-16,,,,,,,,,,,175,0.000006736311655,0.006736311655,4.42414385083042E-06,1E-16
94,0.000012575994631,0.012575994631,8.25941734354257E-06,1E-16,,,,,,,,,,,176,0.000006648485917,0.006648485917,4.36646336949031E-06,1E-16
95,0.000012494420201,0.012494420201,8.20584247477865E-06,1E-16,,,,,,,,,,,177,0.000006634462324,0.006634462324,4.35725322662356E-06,1E-16
96,0.000012267807926,0.012267807926,8.05701246893713E-06,1E-16,,,,,,,,,,,178,0.00000658814645,0.00658814645,4.3268347870312E-06,1E-16
97,0.000012208597798,0.012208597798,8.01812559179812E-06,1E-16,,,,,,,,,,,179,0.000006535709922,0.006535709922,4.29239654325756E-06,1E-16
98,0.000012134211993,0.012134211993,7.9692719284532E-06,1E-16,,,,,,,,,,,180,0.000006514956034,0.006514956034,4.27876620804172E-06,1E-16
99,0.000012111386128,0.012111386128,7.95428080045147E-06,1E-16,,,,,,,,,,,181,0.000006503279918,0.006503279918,4.27109779549661E-06,1E-16
100,0.000011842688037,0.011842688037,7.77781049030109E-06,1E-16,,,,,,,,,,,182,0.000006459063974,0.006459063974,4.24205850711822E-06,1E-16
101,0.000011777836998,0.011777836998,7.73521888526469E-06,1E-16,,,,,,,,,,,183,0.000006418886573,0.006418886573,4.21567157452365E-06,1E-16
102,0.000011665372942,0.011665372942,7.66135692826594E-06,1E-16,,,,,,,,,,,184,0.000006315266147,0.006315266147,4.14761776496333E-06,1E-16
103,0.00001164768922,0.01164768922,7.64974295700794E-06,1E-16,,,,,,,,,,,185,0.000006269887937,0.006269887937,4.11781514610971E-06,1E-16
104,0.000011530622299,0.011530622299,7.5728580197896E-06,1E-16,,,,,,,,,,,186,0.000006163890465,0.006163890465,4.04820018647459E-06,1E-16
105,0.000011528572017,0.011528572017,7.57151147542418E-06,1E-16,,,,,,,,,,,187,0.000006144895462,0.006144895462,4.03572501756572E-06,1E-16
106,0.000011276865351,0.011276865351,7.40620046316269E-06,1E-16,,,,,,,,,,,188,0.000005986735168,0.005986735168,3.93185157346426E-06,1E-16
107,0.000011221617747,0.011221617747,7.36991601552608E-06,1E-16,,,,,,,,,,,189,0.000005976094647,0.005976094647,3.92486329887681E-06,1E-16
108,0.00001113060168,0.01113060168,7.31014025190833E-06,1E-16,,,,,,,,,,,190,0.000005960832472,0.005960832472,3.91483970419552E-06,1E-16
109,0.000011071568158,0.011071568158,7.27136936262572E-06,1E-16,,,,,,,,,,,191,0.000005921003255,0.005921003255,3.88868144512164E-06,1E-16
110,0.000010983505605,0.010983505605,7.21353335053233E-06,1E-16,,,,,,,,,,,192,0.000005903159337,0.005903159337,3.87696226344811E-06,1E-16
111,0.000010895922023,0.010895922023,7.15601190770369E-06,1E-16,,,,,,,,,,,193,0.000005884751096,0.005884751096,3.86487245668208E-06,1E-16
112,0.000010848129531,0.010848129531,7.12462368363886E-06,1E-16,,,,,,,,,,,194,0.000005719725666,0.005719725666,3.75649026198014E-06,1E-16
113,0.000010830054819,0.010830054819,7.11275292556742E-06,1E-16,,,,,,,,,,,195,0.000005688862258,0.005688862258,3.7362203926938E-06,1E-16
114,0.000010669496462,0.010669496462,7.00730452825437E-06,1E-16,,,,,,,,,,,196,0.000005215423789,0.005215423789,3.42528467614063E-06,1E-16
115,0.000010636342723,0.010636342723,6.98553045988566E-06,1E-16,,,,,,,,,,,197,0.000005210495228,0.005210495228,3.42204779163197E-06,1E-16
116,0.000010467714087,0.010467714087,6.87478182157413E-06,1E-16,,,,,,,,,,,198,0.000005144559954,0.005144559954,3.37874410380401E-06,1E-16
117,0.000010438463758,0.010438463758,6.85557135896377E-06,1E-16,,,,,,,,,,,199,0.000004932378814,0.004932378814,3.23939189834356E-06,1E-16
118,0.000010415278536,0.010415278536,6.84034421945557E-06,1E-16,,,,,,,,,,,200,0.000004827643918,0.004827643918,3.17060614883599E-06,1E-16
119,0.000010384925291,0.010384925291,6.82040940510953E-06,1E-16,,,,,,,,,,,201,0.000004718068691,0.004718068691,3.09864146080444E-06,1E-16
120,0.000010369390253,0.010369390253,6.8102066047701E-06,1E-16,,,,,,,,,,,202,0.000004654744423,0.004654744423,3.05705257875315E-06,1E-16
121,0.000010359461925,0.010359461925,6.80368607045996E-06,1E-16,,,,,,,,,,,203,0.000004566259073,0.004566259073,2.99893889026302E-06,1E-16
122,0.000010307406368,0.010307406368,6.76949803341566E-06,1E-16,,,,,,,,,,,204,0.000004548761799,0.004548761799,2.98744737069891E-06,1E-16
123,0.000010214516475,0.010214516475,6.70849161477479E-06,1E-16,,,,,,,,,,,205,0.00000451956016,0.00451956016,2.96826888576047E-06,1E-16
124,0.000009884034764,0.009884034764,6.49144425942458E-06,1E-16,,,,,,,,,,,206,0.000004512248913,0.004512248913,2.96346714704743E-06,1E-16
125,0.000009846847066,0.009846847066,6.46702084586249E-06,1E-16,,,,,,,,,,,207,0.00000449575188,0.00449575188,2.95263254632795E-06,1E-16
126,0.00000978502039,0.00978502039,6.42641552317976E-06,1E-16,,,,,,,,,,,208,0.000003870312324,0.003870312324,2.54186850994467E-06,1E-16
127,0.000009704707437,0.009704707437,6.37366914276352E-06,1E-16,,,,,,,,,,,209,0.000003814466885,0.003814466885,2.50519142785549E-06,1E-16
128,0.000009652009707,0.009652009707,6.33905935181669E-06,1E-16,,,,,,,,,,,210,0.00000379418833,0.00379418833,2.49187327260945E-06,1E-16
129,0.000009527302838,0.009527302838,6.25715679803073E-06,1E-16,,,,,,,,,,,211,0.000003735965958,0.003735965958,2.45363511465941E-06,1E-16
130,0.000009458199525,0.009458199525,6.21177246711812E-06,1E-16,,,,,,,,,,,212,0.000003682521007,0.003682521007,2.41853457842619E-06,1E-16
131,0.000009439924537,0.009439924537,6.1997701756677E-06,1E-16,,,,,,,,,,,213,0.000003620713147,0.003620713147,2.37794161335026E-06,1E-16
132,0.000009408700037,0.009408700037,6.1792631553953E-06,1E-16,,,,,,,,,,,214,0.000003603296385,0.003603296385,2.36650297089279E-06,1E-16
133,0.000009355033919,0.009355033919,6.14401736539813E-06,1E-16,,,,,,,,,,,215,0.000003559427166,0.003559427166,2.33769139782141E-06,1E-16
134,0.000009272807227,0.009272807227,6.09001411667434E-06,1E-16,,,,,,,,,,,216,0.000003506307869,0.003506307869,2.30280473829334E-06,1E-16
135,0.000009139903951,0.009139903951,6.00272848599332E-06,1E-16,,,,,,,,,,,217,0.000003430233706,0.003430233706,2.25284222799385E-06,1E-16
136,0.000009033228464,0.009033228464,5.93266823284349E-06,1E-16,,,,,,,,,,,218,0.000003355083312,0.003355083312,2.20348641274504E-06,1E-16
137,0.000009004173855,0.009004173855,5.91358631141098E-06,1E-16,,,,,,,,,,,219,0.000003277145617,0.003277145617,2.1523000081157E-06,1E-16
138,0.000008979681459,0.008979681459,5.89750067156754E-06,1E-16,,,,,,,,,,,220,0.00000326770925,0.00326770925,2.14610257439005E-06,1E-16
139,0.000008844240754,0.008844240754,5.80854855758197E-06,1E-16,,,,,,,,,,,221,0.000003255485396,0.003255485396,2.1380744291264E-06,1E-16
140,0.000008768977854,0.008768977854,5.759118852829E-06,1E-16,,,,,,,,,,,222,0.000003010015961,0.003010015961,1.97685978422261E-06,1E-16
141,0.000008756900993,0.008756900993,5.75118724677113E-06,1E-16,,,,,,,,,,,223,0.000002938851983,0.002938851983,1.93012208979963E-06,1E-16
142,0.00000872571974,0.00872571974,5.7307086294229E-06,1E-16,,,,,,,,,,,224,0.000002839306241,0.002839306241,1.86474437200673E-06,1E-16
143,0.000008683484733,0.008683484733,5.70297034234853E-06,1E-16,,,,,,,,,,,225,0.000002790030026,0.002790030026,1.83238169718561E-06,1E-16
144,0.000008643245771,0.008643245771,5.6765429789168E-06,1E-16,,,,,,,,,,,226,0.000002705554105,0.002705554105,1.77690124355221E-06,1E-16
145,0.000008610124834,0.008610124834,5.65479045360815E-06,1E-16,,,,,,,,,,,227,0.000002686082867,0.002686082867,1.7641133022755E-06,1E-16
146,0.000008488640132,0.008488640132,5.57500409204272E-06,1E-16,,,,,,,,,,,228,0.000002641661914,0.002641661914,1.73493937207037E-06,1E-16
147,0.000008444570539,0.008444570539,5.54606092122983E-06,1E-16,,,,,,,,,,,229,0.000002594107201,0.002594107201,1.703707311876E-06,1E-16
148,0.000008410932141,0.008410932141,5.52396854794229E-06,1E-16,,,,,,,,,,,230,0.000002481805535,0.002481805535,1.62995200622545E-06,1E-16
149,0.000008325559504,0.008325559504,5.46789916660177E-06,1E-16,,,,,,,,,,,231,0.000002414812901,0.002414812901,1.58595388604613E-06,1E-16
150,0.000008129860394,0.008129860394,5.33937170848204E-06,1E-16,,,,,,,,,,,232,0.000002179565531,0.002179565531,1.43145269033067E-06,1E-16
151,0.000008057281055,0.008057281055,5.29170446076855E-06,1E-16,,,,,,,,,,,233,0.000002156974125,0.002156974125,1.41661554575433E-06,1E-16
152,0.00000796917479,0.00796917479,5.23383974035733E-06,1E-16,,,,,,,,,,,234,0.000002093525956,0.002093525956,1.37494529041223E-06,1E-16
153,0.00000795249297,0.00795249297,5.22288377882327E-06,1E-16,,,,,,,,,,,235,0.000002082315579,0.002082315579,1.36758275687606E-06,1E-16
154,0.000007928304531,0.007928304531,5.20699776595098E-06,1E-16,,,,,,,,,,,236,0.00000192727555,0.00192727555,1.26575857978001E-06,1E-16
155,0.000007905328787,0.007905328787,5.19190820333248E-06,1E-16,,,,,,,,,,,237,0.000001906093898,0.001906093898,1.2518473060377E-06,1E-16
156,0.000007880960276,0.007880960276,5.17590392627168E-06,1E-16,,,,,,,,,,,238,0.000001870935276,0.001870935276,1.22875650957647E-06,1E-16
157,0.00000783842019,0.00783842019,5.1479652753408E-06,1E-16,,,,,,,,,,,239,0.000001857103219,0.001857103219,1.21967216000137E-06,1E-16
158,0.00000780122583,0.00780122583,5.12353748643981E-06,1E-16,,,,,,,,,,,240,0.00000173523866,0.00173523866,1.13963632333787E-06,1E-16
159,0.000007761572337,0.007761572337,5.09749463595951E-06,1E-16,,,,,,,,,,,241,0.000001713761481,0.001713761481,1.12553095911596E-06,1E-16
160,0.000007633785925,0.007633785925,5.01356955977188E-06,1E-16,,,,,,,,,,,242,0.000001689220379,0.001689220379,1.10941333109242E-06,1E-16
161,0.00000759828023,0.00759828023,4.99025081945096E-06,1E-16,,,,,,,,,,,243,0.000001672127714,0.001672127714,1.09818754276389E-06,1E-16
162,0.000007561515899,0.007561515899,4.96610545663913E-06,1E-16,,,,,,,,,,,244,0.000001609556137,0.001609556137,1.05709299847929E-06,1E-16
163,0.000007435984262,0.007435984262,4.88366122775521E-06,1E-16,,,,,,,,,,,245,0.000001590607288,0.001590607288,1.04464814169754E-06,1E-16
164,0.000007117404784,0.007117404784,4.67443078967886E-06,1E-16,,,,,,,,,,,246,0.000001572001966,0.001572001966,1.03242889990253E-06,1E-16
165,0.000007092047666,0.007092047666,4.65777723452584E-06,1E-16,,,,,,,,,,,247,0.00000153215038,0.00153215038,1.00625594975155E-06,1E-16
166,0.000007072609358,0.007072609358,4.64501092037455E-06,1E-16,,,,,,,,,,,248,0.000001504066014,0.001504066014,9.87811245660236E-07,1E-16
167,0.000006961202277,0.006961202277,4.57184314287434E-06,1E-16,,,,,,,,,,,249,0.000001479437839,0.001479437839,9.71636431523994E-07,1E-16
168,0.000006920780954,0.006920780954,4.54529601192915E-06,1E-16,,,,,,,,,,,250,0.000001233949405,0.001233949405,8.10409308826226E-07,1E-16
169,0.000006902205033,0.006902205033,4.53309607955152E-06,1E-16,,,,,,,,,,,251,0.000001186829614,0.001186829614,7.7946288825046E-07,1E-16
170,0.000006838622616,0.006838622616,4.49133765541704E-06,1E-16,,,,,,,,,,,252,0.000000762476244,0.000762476244,5.00764329066196E-07,1E-16
171,0.000006828288728,0.006828288728,4.48455076529203E-06,1E-16,,,,,,,,,,,253,0.00000067763514,0.00067763514,4.4504403763926E-07,1E-16
172,0.000006814521475,0.006814521475,4.47550897642859E-06,1E-16,,,,,,,,,,,254,0.000000584458872,0.000584458872,3.838495391915E-07,1E-16
173,0.00000680977745,0.00680977745,4.47239328788762E-06,1E-16,,,,,,,,,,,255,0.00000056709828,0.00056709828,3.72447786974979E-07,1E-16
174,0.000006785316806,0.006785316806,4.45632850150565E-06,1E-16,,,,,,,,,,,256,0.000000020796972,0.000020796972,1.36586310880375E-08,1E-16
175,0.000006736311655,0.006736311655,4.42414385083042E-06,1E-16,,,,,,,,,,,,,,,
176,0.000006648485917,0.006648485917,4.36646336949031E-06,1E-16,,,,,,,,,,,,,,,
177,0.000006634462324,0.006634462324,4.35725322662356E-06,1E-16,,,,,,,,,,,,,,,
178,0.00000658814645,0.00658814645,4.3268347870312E-06,1E-16,,,,,,,,,,,,,,,
179,0.000006535709922,0.006535709922,4.29239654325756E-06,1E-16,,,,,,,,,,,,,,,
180,0.000006514956034,0.006514956034,4.27876620804172E-06,1E-16,,,,,,,,,,,,,,,
181,0.000006503279918,0.006503279918,4.27109779549661E-06,1E-16,,,,,,,,,,,,,,,
182,0.000006459063974,0.006459063974,4.24205850711822E-06,1E-16,,,,,,,,,,,,,,,
183,0.000006418886573,0.006418886573,4.21567157452365E-06,1E-16,,,,,,,,,,,,,,,
184,0.000006315266147,0.006315266147,4.14761776496333E-06,1E-16,,,,,,,,,,,,,,,
185,0.000006269887937,0.006269887937,4.11781514610971E-06,1E-16,,,,,,,,,,,,,,,
186,0.000006163890465,0.006163890465,4.04820018647459E-06,1E-16,,,,,,,,,,,,,,,
187,0.000006144895462,0.006144895462,4.03572501756572E-06,1E-16,,,,,,,,,,,,,,,
188,0.000005986735168,0.005986735168,3.93185157346426E-06,1E-16,,,,,,,,,,,,,,,
189,0.000005976094647,0.005976094647,3.92486329887681E-06,1E-16,,,,,,,,,,,,,,,
190,0.000005960832472,0.005960832472,3.91483970419552E-06,1E-16,,,,,,,,,,,,,,,
191,0.000005921003255,0.005921003255,3.88868144512164E-06,1E-16,,,,,,,,,,,,,,,
192,0.000005903159337,0.005903159337,3.87696226344811E-06,1E-16,,,,,,,,,,,,,,,
193,0.000005884751096,0.005884751096,3.86487245668208E-06,1E-16,,,,,,,,,,,,,,,
194,0.000005719725666,0.005719725666,3.75649026198014E-06,1E-16,,,,,,,,,,,,,,,
195,0.000005688862258,0.005688862258,3.7362203926938E-06,1E-16,,,,,,,,,,,,,,,
196,0.000005215423789,0.005215423789,3.42528467614063E-06,1E-16,,,,,,,,,,,,,,,
197,0.000005210495228,0.005210495228,3.42204779163197E-06,1E-16,,,,,,,,,,,,,,,
198,0.000005144559954,0.005144559954,3.37874410380401E-06,1E-16,,,,,,,,,,,,,,,
199,0.000004932378814,0.004932378814,3.23939189834356E-06,1E-16,,,,,,,,,,,,,,,
200,0.000004827643918,0.004827643918,3.17060614883599E-06,1E-16,,,,,,,,,,,,,,,
201,0.000004718068691,0.004718068691,3.09864146080444E-06,1E-16,,,,,,,,,,,,,,,
202,0.000004654744423,0.004654744423,3.05705257875315E-06,1E-16,,,,,,,,,,,,,,,
203,0.000004566259073,0.004566259073,2.99893889026302E-06,1E-16,,,,,,,,,,,,,,,
204,0.000004548761799,0.004548761799,2.98744737069891E-06,1E-16,,,,,,,,,,,,,,,
205,0.00000451956016,0.00451956016,2.96826888576047E-06,1E-16,,,,,,,,,,,,,,,
206,0.000004512248913,0.004512248913,2.96346714704743E-06,1E-16,,,,,,,,,,,,,,,
207,0.00000449575188,0.00449575188,2.95263254632795E-06,1E-16,,,,,,,,,,,,,,,
208,0.000003870312324,0.003870312324,2.54186850994467E-06,1E-16,,,,,,,,,,,,,,,
209,0.000003814466885,0.003814466885,2.50519142785549E-06,1E-16,,,,,,,,,,,,,,,
210,0.00000379418833,0.00379418833,2.49187327260945E-06,1E-16,,,,,,,,,,,,,,,
211,0.000003735965958,0.003735965958,2.45363511465941E-06,1E-16,,,,,,,,,,,,,,,
212,0.000003682521007,0.003682521007,2.41853457842619E-06,1E-16,,,,,,,,,,,,,,,
213,0.000003620713147,0.003620713147,2.37794161335026E-06,1E-16,,,,,,,,,,,,,,,
214,0.000003603296385,0.003603296385,2.36650297089279E-06,1E-16,,,,,,,,,,,,,,,
215,0.000003559427166,0.003559427166,2.33769139782141E-06,1E-16,,,,,,,,,,,,,,,
216,0.000003506307869,0.003506307869,2.30280473829334E-06,1E-16,,,,,,,,,,,,,,,
217,0.000003430233706,0.003430233706,2.25284222799385E-06,1E-16,,,,,,,,,,,,,,,
218,0.000003355083312,0.003355083312,2.20348641274504E-06,1E-16,,,,,,,,,,,,,,,
219,0.000003277145617,0.003277145617,2.1523000081157E-06,1E-16,,,,,,,,,,,,,,,
220,0.00000326770925,0.00326770925,2.14610257439005E-06,1E-16,,,,,,,,,,,,,,,
221,0.000003255485396,0.003255485396,2.1380744291264E-06,1E-16,,,,,,,,,,,,,,,
222,0.000003010015961,0.003010015961,1.97685978422261E-06,1E-16,,,,,,,,,,,,,,,
223,0.000002938851983,0.002938851983,1.93012208979963E-06,1E-16,,,,,,,,,,,,,,,
224,0.000002839306241,0.002839306241,1.86474437200673E-06,1E-16,,,,,,,,,,,,,,,
225,0.000002790030026,0.002790030026,1.83238169718561E-06,1E-16,,,,,,,,,,,,,,,
226,0.000002705554105,0.002705554105,1.77690124355221E-06,1E-16,,,,,,,,,,,,,,,
227,0.000002686082867,0.002686082867,1.7641133022755E-06,1E-16,,,,,,,,,,,,,,,
228,0.000002641661914,0.002641661914,1.73493937207037E-06,1E-16,,,,,,,,,,,,,,,
229,0.000002594107201,0.002594107201,1.703707311876E-06,1E-16,,,,,,,,,,,,,,,
230,0.000002481805535,0.002481805535,1.62995200622545E-06,1E-16,,,,,,,,,,,,,,,
231,0.000002414812901,0.002414812901,1.58595388604613E-06,1E-16,,,,,,,,,,,,,,,
232,0.000002179565531,0.002179565531,1.43145269033067E-06,1E-16,,,,,,,,,,,,,,,
233,0.000002156974125,0.002156974125,1.41661554575433E-06,1E-16,,,,,,,,,,,,,,,
234,0.000002093525956,0.002093525956,1.37494529041223E-06,1E-16,,,,,,,,,,,,,,,
235,0.000002082315579,0.002082315579,1.36758275687606E-06,1E-16,,,,,,,,,,,,,,,
236,0.00000192727555,0.00192727555,1.26575857978001E-06,1E-16,,,,,,,,,,,,,,,
237,0.000001906093898,0.001906093898,1.2518473060377E-06,1E-16,,,,,,,,,,,,,,,
238,0.000001870935276,0.001870935276,1.22875650957647E-06,1E-16,,,,,,,,,,,,,,,
239,0.000001857103219,0.001857103219,1.21967216000137E-06,1E-16,,,,,,,,,,,,,,,
240,0.00000173523866,0.00173523866,1.13963632333787E-06,1E-16,,,,,,,,,,,,,,,
241,0.000001713761481,0.001713761481,1.12553095911596E-06,1E-16,,,,,,,,,,,,,,,
242,0.000001689220379,0.001689220379,1.10941333109242E-06,1E-16,,,,,,,,,,,,,,,
243,0.000001672127714,0.001672127714,1.09818754276389E-06,1E-16,,,,,,,,,,,,,,,
244,0.000001609556137,0.001609556137,1.05709299847929E-06,1E-16,,,,,,,,,,,,,,,
245,0.000001590607288,0.001590607288,1.04464814169754E-06,1E-16,,,,,,,,,,,,,,,
246,0.000001572001966,0.001572001966,1.03242889990253E-06,1E-16,,,,,,,,,,,,,,,
247,0.00000153215038,0.00153215038,1.00625594975155E-06,1E-16,,,,,,,,,,,,,,,
248,0.000001504066014,0.001504066014,9.87811245660236E-07,1E-16,,,,,,,,,,,,,,,
249,0.000001479437839,0.001479437839,9.71636431523994E-07,1E-16,,,,,,,,,,,,,,,
250,0.000001233949405,0.001233949405,8.10409308826226E-07,1E-16,,,,,,,,,,,,,,,
251,0.000001186829614,0.001186829614,7.7946288825046E-07,1E-16,,,,,,,,,,,,,,,
252,0.000000762476244,0.000762476244,5.00764329066196E-07,1E-16,,,,,,,,,,,,,,,
253,0.00000067763514,0.00067763514,4.4504403763926E-07,1E-16,,,,,,,,,,,,,,,
254,0.000000584458872,0.000584458872,3.838495391915E-07,1E-16,,,,,,,,,,,,,,,
255,0.00000056709828,0.00056709828,3.72447786974979E-07,1E-16,,,,,,,,,,,,,,,
256,0.000000020796972,0.000020796972,1.36586310880375E-08,1E-16,,,,,,,,,,,,,,,


==> figures/sv_1d_2.csv <==
index_a,Sv/1000,sv,norm_sv_a,zero,index,Sv/1000,sv,norm_sv,zero,index2,Sv/1000,sv,norm_sv2,zero2,index3,Sv/1000,sv,norm_sv3,zero3
1,1.52262491504104,1522.62491504104,1,1e,1,1.52262491504104,1522.62491504104,1,1E-16,30,0.049201802587618,49.201802587618,0.0323138036830902,1E-16,83,0.000014692339496,0.014692339496,9.64934919353004E-06,1E-16
2,1.51614951162938,1516.14951162938,0.995747210394567,1.00E-16,2,1.51614951162938,1516.14951162938,0.995747210394567,1E-16,31,0.035437528919008,35.437528919008,0.0232739715270276,1E-16,84,0.000014548978415,0.014548978415,9.55519528892502E-06,1E-16
3,1.37043821729573,1370.43821729573,0.900049778351875,1.00E-16,3,1.37043821729573,1370.43821729573,0.900049778351875,1E-16,32,0.035420541081888,35.420541081888,0.0232628145855168,1E-16,85,0.000014473452565,0.014473452565,9.50559288898139E-06,1E-16
4,1.35081454829074,1350.81454829074,0.887161726402153,1.00E-16,4,1.35081454829074,1350.81454829074,0.887161726402153,1E-16,33,0.025413575367992,25.413575367992,0.016690634125941,1E-16,86,0.000014264656895,0.014264656895,9.36846412671207E-06,1E-16
5,1.21193044993807,1211.93044993807,0.795948127451602,1.00E-16,5,1.21193044993807,1211.93044993807,0.795948127451602,1E-16,34,0.025402107352024,25.402107352024,0.0166831023852906,1E-16,87,0.000014217377135,0.014217377135,9.33741264480543E-06,1E-16
6,1.21114666260797,1211.14666260797,0.795433366841581,1.00E-16,6,1.21114666260797,1211.14666260797,0.795433366841581,1E-16,35,0.018184389657901,18.184389657901,0.0119427900320486,1E-16,88,0.000013574172986,0.013574172986,8.91498152428048E-06,1E-16
7,1.03572023201393,1035.72023201393,0.68022020510942,1.00E-16,7,1.03572023201393,1035.72023201393,0.68022020510942,1E-16,36,0.018131979085603,18.131979085603,0.0119083688349565,1E-16,89,0.000013552262831,0.013552262831,8.90059179849603E-06,1E-16
8,1.03141288849408,1031.41288849408,0.677391311744219,1.00E-16,8,1.03141288849408,1031.41288849408,0.677391311744219,1E-16,37,0.01297259248694,12.97259248694,0.00851988717562154,1E-16,90,0.000013099002546,0.013099002546,8.60290831747419E-06,1E-16
9,0.855056667762667,855.056667762667,0.561567500515792,1.00E-16,9,0.855056667762667,855.056667762667,0.561567500515792,1E-16,38,0.012899192716106,12.899192716106,0.00847168110063293,1E-16,91,0.000012960953376,0.012960953376,8.51224306654056E-06,1E-16
10,0.849034138820528,849.034138820528,0.557612141002989,1.00E-16,10,0.849034138820528,849.034138820528,0.557612141002989,1E-16,39,0.009191394943335,9.191394943335,0.00603654573922906,1E-16,92,0.000012850046711,0.012850046711,8.43940394253541E-06,1E-16
11,0.686151554041635,686.151554041635,0.450637282539897,1.00E-16,11,0.686151554041635,686.151554041635,0.450637282539897,1E-16,40,0.009189812949498,9.189812949498,0.00603550674806231,1E-16,93,0.000012744026138,0.012744026138,8.36977381107448E-06,1E-16
12,0.67912731028384,679.12731028384,0.446024036238456,1.00E-16,12,0.67912731028384,679.12731028384,0.446024036238456,1E-16,41,0.006514938863045,6.514938863045,0.00427875493083561,1E-16,94,0.000012575994631,0.012575994631,8.25941734354257E-06,1E-16
13,0.535752297620389,535.752297620389,0.351860981866272,1.00E-16,13,0.535752297620389,535.752297620389,0.351860981866272,1E-16,42,0.006511954718508,6.511954718508,0.00427679506238244,1E-16,95,0.000012494420201,0.012494420201,8.20584247477865E-06,1E-16
14,0.534444788352837,534.444788352837,0.35100226134053,1.00E-16,14,0.534444788352837,534.444788352837,0.35100226134053,1E-16,43,0.004608434004151,4.608434004151,0.00302663772188884,1E-16,96,0.000012267807926,0.012267807926,8.05701246893713E-06,1E-16
15,0.412846025182391,412.846025182391,0.271140988896312,1.00E-16,15,0.412846025182391,412.846025182391,0.271140988896312,1E-16,44,0.00460284238422,4.60284238422,0.0030229653664218,1E-16,97,0.000012208597798,0.012208597798,8.01812559179812E-06,1E-16
16,0.411082281530126,411.082281530126,0.26998263161814,1.00E-16,16,0.411082281530126,411.082281530126,0.26998263161814,1E-16,45,0.003251984263482,3.251984263482,0.00213577502335455,1E-16,98,0.000012134211993,0.012134211993,7.9692719284532E-06,1E-16
17,0.312981507522353,312.981507522353,0.205553911820704,1.00E-16,17,0.312981507522353,312.981507522353,0.205553911820704,1E-16,46,0.003247855103945,3.247855103945,0.00213306315420266,1E-16,99,0.000012111386128,0.012111386128,7.95428080045147E-06,1E-16
18,0.31207462633722,312.07462633722,0.204958308020862,1.00E-16,18,0.31207462633722,312.07462633722,0.204958308020862,1E-16,47,0.002289234765153,2.289234765153,0.00150347911855317,1E-16,100,0.000011842688037,0.011842688037,7.77781049030109E-06,1E-16
19,0.234353427293461,234.353427293461,0.153914089398139,1.00E-16,19,0.234353427293461,234.353427293461,0.153914089398139,1E-16,48,0.002288668857731,2.288668857731,0.00150310745287477,1E-16,101,0.000011777836998,0.011777836998,7.73521888526469E-06,1E-16
20,0.234223005952835,234.223005952835,0.153828433804738,1.00E-16,20,0.234223005952835,234.223005952835,0.153828433804738,1E-16,49,0.001612448925021,1.612448925021,0.00105899286757536,1E-16,102,0.000011665372942,0.011665372942,7.66135692826594E-06,1E-16
21,0.17396975563505,173.96975563505,0.11425647506258,1.00E-16,21,0.17396975563505,173.96975563505,0.11425647506258,1E-16,50,0.001606283493795,1.606283493795,0.00105494365547782,1E-16,103,0.00001164768922,0.01164768922,7.64974295700794E-06,1E-16
22,0.17387599814661,173.87599814661,0.114194898841468,1.00E-16,22,0.17387599814661,173.87599814661,0.114194898841468,1E-16,51,0.001130327816065,1.130327816065,0.000742354735496059,1E-16,104,0.000011530622299,0.011530622299,7.5728580197896E-06,1E-16
23,0.128635966646328,128.635966646328,0.0844830301774359,1.00E-16,23,0.128635966646328,128.635966646328,0.0844830301774359,1E-16,52,0.001129117759194,1.129117759194,0.00074156001786137,1E-16,105,0.000011528572017,0.011528572017,7.57151147542418E-06,1E-16
24,0.127464573987892,127.464573987892,0.0837137056728488,1.00E-16,24,0.127464573987892,127.464573987892,0.0837137056728488,1E-16,53,0.000792218151135,0.792218151135,0.000520297640810407,1E-16,106,0.000011276865351,0.011276865351,7.40620046316269E-06,1E-16
25,0.093720948709142,93.720948709142,0.061552223258225,1.00E-16,25,0.093720948709142,93.720948709142,0.061552223258225,1E-16,54,0.000791696481022,0.791696481022,0.000519955028452073,1E-16,107,0.000011221617747,0.011221617747,7.36991601552608E-06,1E-16
26,0.093509565432257,93.509565432257,0.0614133950577951,1.00E-16,26,0.093509565432257,93.509565432257,0.0614133950577951,1E-16,55,0.000554561451324,0.554561451324,0.000364214092286184,1E-16,108,0.00001113060168,0.01113060168,7.31014025190833E-06,1E-16
27,0.068070004234836,68.070004234836,0.0447056944638275,1.00E-16,27,0.068070004234836,68.070004234836,0.0447056944638275,1E-16,56,0.000554466420457,0.554466420457,0.000364151679760248,1E-16,109,0.000011071568158,0.011071568158,7.27136936262572E-06,1E-16
28,0.068027166763074,68.027166763074,0.0446775605016554,1.00E-16,28,0.068027166763074,68.027166763074,0.0446775605016554,1E-16,57,0.000387892468212,0.387892468212,0.000254752476713246,1E-16,110,0.000010983505605,0.010983505605,7.21353335053233E-06,1E-16
29,0.049219995845554,49.219995845554,0.0323257522974575,1.00E-16,29,0.049219995845554,49.219995845554,0.0323257522974575,1E-16,58,0.000387733785155,0.387733785155,0.000254648259939021,1E-16,111,0.000010895922023,0.010895922023,7.15601190770369E-06,1E-16
30,0.049201802587618,49.201802587618,0.0323138036830902,1.00E-16,30,0.049201802587618,49.201802587618,0.0323138036830902,1E-16,59,0.000271046157676,0.271046157676,0.000178012427747969,1E-16,112,0.000010848129531,0.010848129531,7.12462368363886E-06,1E-16
31,0.035437528919008,35.437528919008,0.0232739715270276,1.00E-16,,,,,,60,0.000270988323815,0.270988323815,0.000177974444748723,1E-16,113,0.000010830054819,0.010830054819,7.11275292556742E-06,1E-16
32,0.035420541081888,35.420541081888,0.0232628145855168,1.00E-16,,,,,,61,0.000189797356157,0.189797356157,0.000124651418929319,1E-16,114,0.000010669496462,0.010669496462,7.00730452825437E-06,1E-16
33,0.025413575367992,25.413575367992,0.016690634125941,1.00E-16,,,,,,62,0.000189711340931,0.189711340931,0.000124594927520864,1E-16,115,0.000010636342723,0.010636342723,6.98553045988566E-06,1E-16
34,0.025402107352024,25.402107352024,0.0166831023852906,1.00E-16,,,,,,63,0.000132567695337,0.132567695337,8.70652345350771E-05,1E-16,116,0.000010467714087,0.010467714087,6.87478182157413E-06,1E-16
35,0.018184389657901,18.184389657901,0.0119427900320486,1.00E-16,,,,,,64,0.000132218658513,0.132218658513,8.68360009132231E-05,1E-16,117,0.000010438463758,0.010438463758,6.85557135896377E-06,1E-16
36,0.018131979085603,18.131979085603,0.0119083688349565,1.00E-16,,,,,,65,0.000092886257783,0.092886257783,6.10040311736895E-05,1E-16,118,0.000010415278536,0.010415278536,6.84034421945557E-06,1E-16
37,0.01297259248694,12.97259248694,0.00851988717562154,1.00E-16,,,,,,66,0.000092783578348,0.092783578348,6.09365953699104E-05,1E-16,119,0.000010384925291,0.010384925291,6.82040940510953E-06,1E-16
38,0.012899192716106,12.899192716106,0.00847168110063293,1.00E-16,,,,,,67,0.000065631159581,0.065631159581,4.31039574702027E-05,1E-16,120,0.000010369390253,0.010369390253,6.8102066047701E-06,1E-16
39,0.009191394943335,9.191394943335,0.00603654573922906,1.00E-16,,,,,,68,0.000065587482825,0.065587482825,4.307527229924E-05,1E-16,121,0.000010359461925,0.010359461925,6.80368607045996E-06,1E-16
40,0.009189812949498,9.189812949498,0.00603550674806231,1.00E-16,,,,,,69,0.000058985646481,0.058985646481,3.8739446529686E-05,1E-16,122,0.000010307406368,0.010307406368,6.76949803341566E-06,1E-16
41,0.006514938863045,6.514938863045,0.00427875493083561,1.00E-16,,,,,,70,0.000047031746762,0.047031746762,3.08885965922424E-05,1E-16,123,0.000010214516475,0.010214516475,6.70849161477479E-06,1E-16
42,0.006511954718508,6.511954718508,0.00427679506238244,1.00E-16,,,,,,71,0.000046892295491,0.046892295491,3.07970104966633E-05,1E-16,124,0.000009884034764,0.009884034764,6.49144425942458E-06,1E-16
43,0.004608434004151,4.608434004151,0.00302663772188884,1.00E-16,,,,,,72,0.000034409849678,0.034409849678,2.25990323277171E-05,1E-16,125,0.000009846847066,0.009846847066,6.46702084586249E-06,1E-16
44,0.00460284238422,4.60284238422,0.0030229653664218,1.00E-16,,,,,,73,0.000034365520414,0.034365520414,2.25699186152315E-05,1E-16,126,0.00000978502039,0.00978502039,6.42641552317976E-06,1E-16
45,0.003251984263482,3.251984263482,0.00213577502335455,1.00E-16,,,,,,74,0.000025986748018,0.025986748018,1.70670713195965E-05,1E-16,127,0.000009704707437,0.009704707437,6.37366914276352E-06,1E-16
46,0.003247855103945,3.247855103945,0.00213306315420266,1.00E-16,,,,,,75,0.000025920199417,0.025920199417,1.70233648227813E-05,1E-16,128,0.000009652009707,0.009652009707,6.33905935181669E-06,1E-16
47,0.002289234765153,2.289234765153,0.00150347911855317,1.00E-16,,,,,,76,0.000021448387972,0.021448387972,1.40864554100784E-05,1E-16,129,0.000009527302838,0.009527302838,6.25715679803073E-06,1E-16
48,0.002288668857731,2.288668857731,0.00150310745287477,1.00E-16,,,,,,77,0.00002139346065,0.02139346065,1.40503813110292E-05,1E-16,130,0.000009458199525,0.009458199525,6.21177246711812E-06,1E-16
49,0.001612448925021,1.612448925021,0.00105899286757536,1.00E-16,,,,,,78,0.000017882543601,0.017882543601,1.17445494450733E-05,1E-16,131,0.000009439924537,0.009439924537,6.1997701756677E-06,1E-16
50,0.001606283493795,1.606283493795,0.00105494365547782,1.00E-16,,,,,,79,0.000017846327952,0.017846327952,1.1720764434962E-05,1E-16,132,0.000009408700037,0.009408700037,6.1792631553953E-06,1E-16
51,0.001130327816065,1.130327816065,0.000742354735496059,1.00E-16,,,,,,80,0.000017440040883,0.017440040883,1.1453931109836E-05,1E-16,133,0.000009355033919,0.009355033919,6.14401736539813E-06,1E-16
52,0.001129117759194,1.129117759194,0.00074156001786137,1.00E-16,,,,,,81,0.000017408436499,0.017408436499,1.1433174596733E-05,1E-16,134,0.000009272807227,0.009272807227,6.09001411667434E-06,1E-16
53,0.000792218151135,0.792218151135,0.000520297640810407,1.00E-16,,,,,,82,0.000014921209163,0.014921209163,9.79966176541767E-06,1E-16,135,0.000009139903951,0.009139903951,6.00272848599332E-06,1E-16
54,0.000791696481022,0.791696481022,0.000519955028452073,1.00E-16,,,,,,,,,,,136,0.000009033228464,0.009033228464,5.93266823284349E-06,1E-16
55,0.000554561451324,0.554561451324,0.000364214092286184,1.00E-16,,,,,,,,,,,137,0.000009004173855,0.009004173855,5.91358631141098E-06,1E-16
56,0.000554466420457,0.554466420457,0.000364151679760248,1.00E-16,,,,,,,,,,,138,0.000008979681459,0.008979681459,5.89750067156754E-06,1E-16
57,0.000387892468212,0.387892468212,0.000254752476713246,1.00E-16,,,,,,,,,,,139,0.000008844240754,0.008844240754,5.80854855758197E-06,1E-16
58,0.000387733785155,0.387733785155,0.000254648259939021,1.00E-16,,,,,,,,,,,140,0.000008768977854,0.008768977854,5.759118852829E-06,1E-16
59,0.000271046157676,0.271046157676,0.000178012427747969,1.00E-16,,,,,,,,,,,141,0.000008756900993,0.008756900993,5.75118724677113E-06,1E-16
60,0.000270988323815,0.270988323815,0.000177974444748723,1.00E-16,,,,,,,,,,,142,0.00000872571974,0.00872571974,5.7307086294229E-06,1E-16
61,0.000189797356157,0.189797356157,0.000124651418929319,1.00E-16,,,,,,,,,,,143,0.000008683484733,0.008683484733,5.70297034234853E-06,1E-16
62,0.000189711340931,0.189711340931,0.000124594927520864,1.00E-16,,,,,,,,,,,144,0.000008643245771,0.008643245771,5.6765429789168E-06,1E-16
63,0.000132567695337,0.132567695337,8.70652345350771E-05,1.00E-16,,,,,,,,,,,145,0.000008610124834,0.008610124834,5.65479045360815E-06,1E-16
64,0.000132218658513,0.132218658513,8.68360009132231E-05,1.00E-16,,,,,,,,,,,146,0.000008488640132,0.008488640132,5.57500409204272E-06,1E-16
65,0.000092886257783,0.092886257783,6.10040311736895E-05,1.00E-16,,,,,,,,,,,147,0.000008444570539,0.008444570539,5.54606092122983E-06,1E-16
66,0.000092783578348,0.092783578348,6.09365953699104E-05,1.00E-16,,,,,,,,,,,148,0.000008410932141,0.008410932141,5.52396854794229E-06,1E-16
67,0.000065631159581,0.065631159581,4.31039574702027E-05,1.00E-16,,,,,,,,,,,149,0.000008325559504,0.008325559504,5.46789916660177E-06,1E-16
68,0.000065587482825,0.065587482825,4.307527229924E-05,1.00E-16,,,,,,,,,,,150,0.000008129860394,0.008129860394,5.33937170848204E-06,1E-16
69,0.000058985646481,0.058985646481,3.8739446529686E-05,1.00E-16,,,,,,,,,,,151,0.000008057281055,0.008057281055,5.29170446076855E-06,1E-16
70,0.000047031746762,0.047031746762,3.08885965922424E-05,1.00E-16,,,,,,,,,,,152,0.00000796917479,0.00796917479,5.23383974035733E-06,1E-16
71,0.000046892295491,0.046892295491,3.07970104966633E-05,1.00E-16,,,,,,,,,,,153,0.00000795249297,0.00795249297,5.22288377882327E-06,1E-16
72,0.000034409849678,0.034409849678,2.25990323277171E-05,1.00E-16,,,,,,,,,,,154,0.000007928304531,0.007928304531,5.20699776595098E-06,1E-16
73,0.000034365520414,0.034365520414,2.25699186152315E-05,1.00E-16,,,,,,,,,,,155,0.000007905328787,0.007905328787,5.19190820333248E-06,1E-16
74,0.000025986748018,0.025986748018,1.70670713195965E-05,1.00E-16,,,,,,,,,,,156,0.000007880960276,0.007880960276,5.17590392627168E-06,1E-16
75,0.000025920199417,0.025920199417,1.70233648227813E-05,1.00E-16,,,,,,,,,,,157,0.00000783842019,0.00783842019,5.1479652753408E-06,1E-16
76,0.000021448387972,0.021448387972,1.40864554100784E-05,1.00E-16,,,,,,,,,,,158,0.00000780122583,0.00780122583,5.12353748643981E-06,1E-16
77,0.00002139346065,0.02139346065,1.40503813110292E-05,1.00E-16,,,,,,,,,,,159,0.000007761572337,0.007761572337,5.09749463595951E-06,1E-16
78,0.000017882543601,0.017882543601,1.17445494450733E-05,1.00E-16,,,,,,,,,,,160,0.000007633785925,0.007633785925,5.01356955977188E-06,1E-16
79,0.000017846327952,0.017846327952,1.1720764434962E-05,1.00E-16,,,,,,,,,,,161,0.00000759828023,0.00759828023,4.99025081945096E-06,1E-16
80,0.000017440040883,0.017440040883,1.1453931109836E-05,1.00E-16,,,,,,,,,,,162,0.000007561515899,0.007561515899,4.96610545663913E-06,1E-16
81,0.000017408436499,0.017408436499,1.1433174596733E-05,1.00E-16,,,,,,,,,,,163,0.000007435984262,0.007435984262,4.88366122775521E-06,1E-16
82,0.000014921209163,0.014921209163,9.79966176541767E-06,1.00E-16,,,,,,,,,,,164,0.000007117404784,0.007117404784,4.67443078967886E-06,1E-16
83,0.000014692339496,0.014692339496,9.64934919353004E-06,1.00E-16,,,,,,,,,,,165,0.000007092047666,0.007092047666,4.65777723452584E-06,1E-16
84,0.000014548978415,0.014548978415,9.55519528892502E-06,1.00E-16,,,,,,,,,,,166,0.000007072609358,0.007072609358,4.64501092037455E-06,1E-16
85,0.000014473452565,0.014473452565,9.50559288898139E-06,1.00E-16,,,,,,,,,,,167,0.000006961202277,0.006961202277,4.57184314287434E-06,1E-16
86,0.000014264656895,0.014264656895,9.36846412671207E-06,1.00E-16,,,,,,,,,,,168,0.000006920780954,0.006920780954,4.54529601192915E-06,1E-16
87,0.000014217377135,0.014217377135,9.33741264480543E-06,1.00E-16,,,,,,,,,,,169,0.000006902205033,0.006902205033,4.53309607955152E-06,1E-16
88,0.000013574172986,0.013574172986,8.91498152428048E-06,1.00E-16,,,,,,,,,,,170,0.000006838622616,0.006838622616,4.49133765541704E-06,1E-16
89,0.000013552262831,0.013552262831,8.90059179849603E-06,1.00E-16,,,,,,,,,,,171,0.000006828288728,0.006828288728,4.48455076529203E-06,1E-16
90,0.000013099002546,0.013099002546,8.60290831747419E-06,1.00E-16,,,,,,,,,,,172,0.000006814521475,0.006814521475,4.47550897642859E-06,1E-16
91,0.000012960953376,0.012960953376,8.51224306654056E-06,1.00E-16,,,,,,,,,,,173,0.00000680977745,0.00680977745,4.47239328788762E-06,1E-16
92,0.000012850046711,0.012850046711,8.43940394253541E-06,1.00E-16,,,,,,,,,,,174,0.000006785316806,0.006785316806,4.45632850150565E-06,1E-16
93,0.000012744026138,0.012744026138,8.36977381107448E-06,1.00E-16,,,,,,,,,,,175,0.000006736311655,0.006736311655,4.42414385083042E-06,1E-16
94,0.000012575994631,0.012575994631,8.25941734354257E-06,1.00E-16,,,,,,,,,,,176,0.000006648485917,0.006648485917,4.36646336949031E-06,1E-16
95,0.000012494420201,0.012494420201,8.20584247477865E-06,1.00E-16,,,,,,,,,,,177,0.000006634462324,0.006634462324,4.35725322662356E-06,1E-16
96,0.000012267807926,0.012267807926,8.05701246893713E-06,1.00E-16,,,,,,,,,,,178,0.00000658814645,0.00658814645,4.3268347870312E-06,1E-16
97,0.000012208597798,0.012208597798,8.01812559179812E-06,1.00E-16,,,,,,,,,,,179,0.000006535709922,0.006535709922,4.29239654325756E-06,1E-16
98,0.000012134211993,0.012134211993,7.9692719284532E-06,1.00E-16,,,,,,,,,,,180,0.000006514956034,0.006514956034,4.27876620804172E-06,1E-16
99,0.000012111386128,0.012111386128,7.95428080045147E-06,1.00E-16,,,,,,,,,,,181,0.000006503279918,0.006503279918,4.27109779549661E-06,1E-16
100,0.000011842688037,0.011842688037,7.77781049030109E-06,1.00E-16,,,,,,,,,,,182,0.000006459063974,0.006459063974,4.24205850711822E-06,1E-16
101,0.000011777836998,0.011777836998,7.73521888526469E-06,1.00E-16,,,,,,,,,,,183,0.000006418886573,0.006418886573,4.21567157452365E-06,1E-16
102,0.000011665372942,0.011665372942,7.66135692826594E-06,1.00E-16,,,,,,,,,,,184,0.000006315266147,0.006315266147,4.14761776496333E-06,1E-16
103,0.00001164768922,0.01164768922,7.64974295700794E-06,1.00E-16,,,,,,,,,,,185,0.000006269887937,0.006269887937,4.11781514610971E-06,1E-16
104,0.000011530622299,0.011530622299,7.5728580197896E-06,1.00E-16,,,,,,,,,,,186,0.000006163890465,0.006163890465,4.04820018647459E-06,1E-16
105,0.000011528572017,0.011528572017,7.57151147542418E-06,1.00E-16,,,,,,,,,,,187,0.000006144895462,0.006144895462,4.03572501756572E-06,1E-16
106,0.000011276865351,0.011276865351,7.40620046316269E-06,1.00E-16,,,,,,,,,,,188,0.000005986735168,0.005986735168,3.93185157346426E-06,1E-16
107,0.000011221617747,0.011221617747,7.36991601552608E-06,1.00E-16,,,,,,,,,,,189,0.000005976094647,0.005976094647,3.92486329887681E-06,1E-16
108,0.00001113060168,0.01113060168,7.31014025190833E-06,1.00E-16,,,,,,,,,,,190,0.000005960832472,0.005960832472,3.91483970419552E-06,1E-16
109,0.000011071568158,0.011071568158,7.27136936262572E-06,1.00E-16,,,,,,,,,,,191,0.000005921003255,0.005921003255,3.88868144512164E-06,1E-16
110,0.000010983505605,0.010983505605,7.21353335053233E-06,1.00E-16,,,,,,,,,,,192,0.000005903159337,0.005903159337,3.87696226344811E-06,1E-16
111,0.000010895922023,0.010895922023,7.15601190770369E-06,1.00E-16,,,,,,,,,,,193,0.000005884751096,0.005884751096,3.86487245668208E-06,1E-16
112,0.000010848129531,0.010848129531,7.12462368363886E-06,1.00E-16,,,,,,,,,,,194,0.000005719725666,0.005719725666,3.75649026198014E-06,1E-16
113,0.000010830054819,0.010830054819,7.11275292556742E-06,1.00E-16,,,,,,,,,,,195,0.000005688862258,0.005688862258,3.7362203926938E-06,1E-16
114,0.000010669496462,0.010669496462,7.00730452825437E-06,1.00E-16,,,,,,,,,,,196,0.000005215423789,0.005215423789,3.42528467614063E-06,1E-16
115,0.000010636342723,0.010636342723,6.98553045988566E-06,1.00E-16,,,,,,,,,,,197,0.000005210495228,0.005210495228,3.42204779163197E-06,1E-16
116,0.000010467714087,0.010467714087,6.87478182157413E-06,1.00E-16,,,,,,,,,,,198,0.000005144559954,0.005144559954,3.37874410380401E-06,1E-16
117,0.000010438463758,0.010438463758,6.85557135896377E-06,1.00E-16,,,,,,,,,,,199,0.000004932378814,0.004932378814,3.23939189834356E-06,1E-16
118,0.000010415278536,0.010415278536,6.84034421945557E-06,1.00E-16,,,,,,,,,,,200,0.000004827643918,0.004827643918,3.17060614883599E-06,1E-16
119,0.000010384925291,0.010384925291,6.82040940510953E-06,1.00E-16,,,,,,,,,,,201,0.000004718068691,0.004718068691,3.09864146080444E-06,1E-16
120,0.000010369390253,0.010369390253,6.8102066047701E-06,1.00E-16,,,,,,,,,,,202,0.000004654744423,0.004654744423,3.05705257875315E-06,1E-16
121,0.000010359461925,0.010359461925,6.80368607045996E-06,1.00E-16,,,,,,,,,,,203,0.000004566259073,0.004566259073,2.99893889026302E-06,1E-16
122,0.000010307406368,0.010307406368,6.76949803341566E-06,1.00E-16,,,,,,,,,,,204,0.000004548761799,0.004548761799,2.98744737069891E-06,1E-16
123,0.000010214516475,0.010214516475,6.70849161477479E-06,1.00E-16,,,,,,,,,,,205,0.00000451956016,0.00451956016,2.96826888576047E-06,1E-16
124,0.000009884034764,0.009884034764,6.49144425942458E-06,1.00E-16,,,,,,,,,,,206,0.000004512248913,0.004512248913,2.96346714704743E-06,1E-16
125,0.000009846847066,0.009846847066,6.46702084586249E-06,1.00E-16,,,,,,,,,,,207,0.00000449575188,0.00449575188,2.95263254632795E-06,1E-16
126,0.00000978502039,0.00978502039,6.42641552317976E-06,1.00E-16,,,,,,,,,,,208,0.000003870312324,0.003870312324,2.54186850994467E-06,1E-16
127,0.000009704707437,0.009704707437,6.37366914276352E-06,1.00E-16,,,,,,,,,,,209,0.000003814466885,0.003814466885,2.50519142785549E-06,1E-16
128,0.000009652009707,0.009652009707,6.33905935181669E-06,1.00E-16,,,,,,,,,,,210,0.00000379418833,0.00379418833,2.49187327260945E-06,1E-16
129,0.000009527302838,0.009527302838,6.25715679803073E-06,1.00E-16,,,,,,,,,,,211,0.000003735965958,0.003735965958,2.45363511465941E-06,1E-16
130,0.000009458199525,0.009458199525,6.21177246711812E-06,1.00E-16,,,,,,,,,,,212,0.000003682521007,0.003682521007,2.41853457842619E-06,1E-16
131,0.000009439924537,0.009439924537,6.1997701756677E-06,1.00E-16,,,,,,,,,,,213,0.000003620713147,0.003620713147,2.37794161335026E-06,1E-16
132,0.000009408700037,0.009408700037,6.1792631553953E-06,1.00E-16,,,,,,,,,,,214,0.000003603296385,0.003603296385,2.36650297089279E-06,1E-16
133,0.000009355033919,0.009355033919,6.14401736539813E-06,1.00E-16,,,,,,,,,,,215,0.000003559427166,0.003559427166,2.33769139782141E-06,1E-16
134,0.000009272807227,0.009272807227,6.09001411667434E-06,1.00E-16,,,,,,,,,,,216,0.000003506307869,0.003506307869,2.30280473829334E-06,1E-16
135,0.000009139903951,0.009139903951,6.00272848599332E-06,1.00E-16,,,,,,,,,,,217,0.000003430233706,0.003430233706,2.25284222799385E-06,1E-16
136,0.000009033228464,0.009033228464,5.93266823284349E-06,1.00E-16,,,,,,,,,,,218,0.000003355083312,0.003355083312,2.20348641274504E-06,1E-16
137,0.000009004173855,0.009004173855,5.91358631141098E-06,1.00E-16,,,,,,,,,,,219,0.000003277145617,0.003277145617,2.1523000081157E-06,1E-16
138,0.000008979681459,0.008979681459,5.89750067156754E-06,1.00E-16,,,,,,,,,,,220,0.00000326770925,0.00326770925,2.14610257439005E-06,1E-16
139,0.000008844240754,0.008844240754,5.80854855758197E-06,1.00E-16,,,,,,,,,,,221,0.000003255485396,0.003255485396,2.1380744291264E-06,1E-16
140,0.000008768977854,0.008768977854,5.759118852829E-06,1.00E-16,,,,,,,,,,,222,0.000003010015961,0.003010015961,1.97685978422261E-06,1E-16
141,0.000008756900993,0.008756900993,5.75118724677113E-06,1.00E-16,,,,,,,,,,,223,0.000002938851983,0.002938851983,1.93012208979963E-06,1E-16
142,0.00000872571974,0.00872571974,5.7307086294229E-06,1.00E-16,,,,,,,,,,,224,0.000002839306241,0.002839306241,1.86474437200673E-06,1E-16
143,0.000008683484733,0.008683484733,5.70297034234853E-06,1.00E-16,,,,,,,,,,,225,0.000002790030026,0.002790030026,1.83238169718561E-06,1E-16
144,0.000008643245771,0.008643245771,5.6765429789168E-06,1.00E-16,,,,,,,,,,,226,0.000002705554105,0.002705554105,1.77690124355221E-06,1E-16
145,0.000008610124834,0.008610124834,5.65479045360815E-06,1.00E-16,,,,,,,,,,,227,0.000002686082867,0.002686082867,1.7641133022755E-06,1E-16
146,0.000008488640132,0.008488640132,5.57500409204272E-06,1.00E-16,,,,,,,,,,,228,0.000002641661914,0.002641661914,1.73493937207037E-06,1E-16
147,0.000008444570539,0.008444570539,5.54606092122983E-06,1.00E-16,,,,,,,,,,,229,0.000002594107201,0.002594107201,1.703707311876E-06,1E-16
148,0.000008410932141,0.008410932141,5.52396854794229E-06,1.00E-16,,,,,,,,,,,230,0.000002481805535,0.002481805535,1.62995200622545E-06,1E-16
149,0.000008325559504,0.008325559504,5.46789916660177E-06,1.00E-16,,,,,,,,,,,231,0.000002414812901,0.002414812901,1.58595388604613E-06,1E-16
150,0.000008129860394,0.008129860394,5.33937170848204E-06,1.00E-16,,,,,,,,,,,232,0.000002179565531,0.002179565531,1.43145269033067E-06,1E-16
151,0.000008057281055,0.008057281055,5.29170446076855E-06,1.00E-16,,,,,,,,,,,233,0.000002156974125,0.002156974125,1.41661554575433E-06,1E-16
152,0.00000796917479,0.00796917479,5.23383974035733E-06,1.00E-16,,,,,,,,,,,234,0.000002093525956,0.002093525956,1.37494529041223E-06,1E-16
153,0.00000795249297,0.00795249297,5.22288377882327E-06,1.00E-16,,,,,,,,,,,235,0.000002082315579,0.002082315579,1.36758275687606E-06,1E-16
154,0.000007928304531,0.007928304531,5.20699776595098E-06,1.00E-16,,,,,,,,,,,236,0.00000192727555,0.00192727555,1.26575857978001E-06,1E-16
155,0.000007905328787,0.007905328787,5.19190820333248E-06,1.00E-16,,,,,,,,,,,237,0.000001906093898,0.001906093898,1.2518473060377E-06,1E-16
156,0.000007880960276,0.007880960276,5.17590392627168E-06,1.00E-16,,,,,,,,,,,238,0.000001870935276,0.001870935276,1.22875650957647E-06,1E-16
157,0.00000783842019,0.00783842019,5.1479652753408E-06,1.00E-16,,,,,,,,,,,239,0.000001857103219,0.001857103219,1.21967216000137E-06,1E-16
158,0.00000780122583,0.00780122583,5.12353748643981E-06,1.00E-16,,,,,,,,,,,240,0.00000173523866,0.00173523866,1.13963632333787E-06,1E-16
159,0.000007761572337,0.007761572337,5.09749463595951E-06,1.00E-16,,,,,,,,,,,241,0.000001713761481,0.001713761481,1.12553095911596E-06,1E-16
160,0.000007633785925,0.007633785925,5.01356955977188E-06,1.00E-16,,,,,,,,,,,242,0.000001689220379,0.001689220379,1.10941333109242E-06,1E-16
161,0.00000759828023,0.00759828023,4.99025081945096E-06,1.00E-16,,,,,,,,,,,243,0.000001672127714,0.001672127714,1.09818754276389E-06,1E-16
162,0.000007561515899,0.007561515899,4.96610545663913E-06,1.00E-16,,,,,,,,,,,244,0.000001609556137,0.001609556137,1.05709299847929E-06,1E-16
163,0.000007435984262,0.007435984262,4.88366122775521E-06,1.00E-16,,,,,,,,,,,245,0.000001590607288,0.001590607288,1.04464814169754E-06,1E-16
164,0.000007117404784,0.007117404784,4.67443078967886E-06,1.00E-16,,,,,,,,,,,246,0.000001572001966,0.001572001966,1.03242889990253E-06,1E-16
165,0.000007092047666,0.007092047666,4.65777723452584E-06,1.00E-16,,,,,,,,,,,247,0.00000153215038,0.00153215038,1.00625594975155E-06,1E-16
166,0.000007072609358,0.007072609358,4.64501092037455E-06,1.00E-16,,,,,,,,,,,248,0.000001504066014,0.001504066014,9.87811245660236E-07,1E-16
167,0.000006961202277,0.006961202277,4.57184314287434E-06,1.00E-16,,,,,,,,,,,249,0.000001479437839,0.001479437839,9.71636431523994E-07,1E-16
168,0.000006920780954,0.006920780954,4.54529601192915E-06,1.00E-16,,,,,,,,,,,250,0.000001233949405,0.001233949405,8.10409308826226E-07,1E-16
169,0.000006902205033,0.006902205033,4.53309607955152E-06,1.00E-16,,,,,,,,,,,251,0.000001186829614,0.001186829614,7.7946288825046E-07,1E-16
170,0.000006838622616,0.006838622616,4.49133765541704E-06,1.00E-16,,,,,,,,,,,252,0.000000762476244,0.000762476244,5.00764329066196E-07,1E-16
171,0.000006828288728,0.006828288728,4.48455076529203E-06,1.00E-16,,,,,,,,,,,253,0.00000067763514,0.00067763514,4.4504403763926E-07,1E-16
172,0.000006814521475,0.006814521475,4.47550897642859E-06,1.00E-16,,,,,,,,,,,254,0.000000584458872,0.000584458872,3.838495391915E-07,1E-16
173,0.00000680977745,0.00680977745,4.47239328788762E-06,1.00E-16,,,,,,,,,,,255,0.00000056709828,0.00056709828,3.72447786974979E-07,1E-16
174,0.000006785316806,0.006785316806,4.45632850150565E-06,1.00E-16,,,,,,,,,,,256,0.000000020796972,0.000020796972,1.36586310880375E-08,1E-16
175,0.000006736311655,0.006736311655,4.42414385083042E-06,1.00E-16,,,,,,,,,,,,,,,
176,0.000006648485917,0.006648485917,4.36646336949031E-06,1.00E-16,,,,,,,,,,,,,,,
177,0.000006634462324,0.006634462324,4.35725322662356E-06,1.00E-16,,,,,,,,,,,,,,,
178,0.00000658814645,0.00658814645,4.3268347870312E-06,1.00E-16,,,,,,,,,,,,,,,
179,0.000006535709922,0.006535709922,4.29239654325756E-06,1.00E-16,,,,,,,,,,,,,,,
180,0.000006514956034,0.006514956034,4.27876620804172E-06,1.00E-16,,,,,,,,,,,,,,,
181,0.000006503279918,0.006503279918,4.27109779549661E-06,1.00E-16,,,,,,,,,,,,,,,
182,0.000006459063974,0.006459063974,4.24205850711822E-06,1.00E-16,,,,,,,,,,,,,,,
183,0.000006418886573,0.006418886573,4.21567157452365E-06,1.00E-16,,,,,,,,,,,,,,,
184,0.000006315266147,0.006315266147,4.14761776496333E-06,1.00E-16,,,,,,,,,,,,,,,
185,0.000006269887937,0.006269887937,4.11781514610971E-06,1.00E-16,,,,,,,,,,,,,,,
186,0.000006163890465,0.006163890465,4.04820018647459E-06,1.00E-16,,,,,,,,,,,,,,,
187,0.000006144895462,0.006144895462,4.03572501756572E-06,1.00E-16,,,,,,,,,,,,,,,
188,0.000005986735168,0.005986735168,3.93185157346426E-06,1.00E-16,,,,,,,,,,,,,,,
189,0.000005976094647,0.005976094647,3.92486329887681E-06,1.00E-16,,,,,,,,,,,,,,,
190,0.000005960832472,0.005960832472,3.91483970419552E-06,1.00E-16,,,,,,,,,,,,,,,
191,0.000005921003255,0.005921003255,3.88868144512164E-06,1.00E-16,,,,,,,,,,,,,,,
192,0.000005903159337,0.005903159337,3.87696226344811E-06,1.00E-16,,,,,,,,,,,,,,,
193,0.000005884751096,0.005884751096,3.86487245668208E-06,1.00E-16,,,,,,,,,,,,,,,
194,0.000005719725666,0.005719725666,3.75649026198014E-06,1.00E-16,,,,,,,,,,,,,,,
195,0.000005688862258,0.005688862258,3.7362203926938E-06,1.00E-16,,,,,,,,,,,,,,,
196,0.000005215423789,0.005215423789,3.42528467614063E-06,1.00E-16,,,,,,,,,,,,,,,
197,0.000005210495228,0.005210495228,3.42204779163197E-06,1.00E-16,,,,,,,,,,,,,,,
198,0.000005144559954,0.005144559954,3.37874410380401E-06,1.00E-16,,,,,,,,,,,,,,,
199,0.000004932378814,0.004932378814,3.23939189834356E-06,1.00E-16,,,,,,,,,,,,,,,
200,0.000004827643918,0.004827643918,3.17060614883599E-06,1.00E-16,,,,,,,,,,,,,,,
201,0.000004718068691,0.004718068691,3.09864146080444E-06,1.00E-16,,,,,,,,,,,,,,,
202,0.000004654744423,0.004654744423,3.05705257875315E-06,1.00E-16,,,,,,,,,,,,,,,
203,0.000004566259073,0.004566259073,2.99893889026302E-06,1.00E-16,,,,,,,,,,,,,,,
204,0.000004548761799,0.004548761799,2.98744737069891E-06,1.00E-16,,,,,,,,,,,,,,,
205,0.00000451956016,0.00451956016,2.96826888576047E-06,1.00E-16,,,,,,,,,,,,,,,
206,0.000004512248913,0.004512248913,2.96346714704743E-06,1.00E-16,,,,,,,,,,,,,,,
207,0.00000449575188,0.00449575188,2.95263254632795E-06,1.00E-16,,,,,,,,,,,,,,,
208,0.000003870312324,0.003870312324,2.54186850994467E-06,1.00E-16,,,,,,,,,,,,,,,
209,0.000003814466885,0.003814466885,2.50519142785549E-06,1.00E-16,,,,,,,,,,,,,,,
210,0.00000379418833,0.00379418833,2.49187327260945E-06,1.00E-16,,,,,,,,,,,,,,,
211,0.000003735965958,0.003735965958,2.45363511465941E-06,1.00E-16,,,,,,,,,,,,,,,
212,0.000003682521007,0.003682521007,2.41853457842619E-06,1.00E-16,,,,,,,,,,,,,,,
213,0.000003620713147,0.003620713147,2.37794161335026E-06,1.00E-16,,,,,,,,,,,,,,,
214,0.000003603296385,0.003603296385,2.36650297089279E-06,1.00E-16,,,,,,,,,,,,,,,
215,0.000003559427166,0.003559427166,2.33769139782141E-06,1.00E-16,,,,,,,,,,,,,,,
216,0.000003506307869,0.003506307869,2.30280473829334E-06,1.00E-16,,,,,,,,,,,,,,,
217,0.000003430233706,0.003430233706,2.25284222799385E-06,1.00E-16,,,,,,,,,,,,,,,
218,0.000003355083312,0.003355083312,2.20348641274504E-06,1.00E-16,,,,,,,,,,,,,,,
219,0.000003277145617,0.003277145617,2.1523000081157E-06,1.00E-16,,,,,,,,,,,,,,,
220,0.00000326770925,0.00326770925,2.14610257439005E-06,1.00E-16,,,,,,,,,,,,,,,
221,0.000003255485396,0.003255485396,2.1380744291264E-06,1.00E-16,,,,,,,,,,,,,,,
222,0.000003010015961,0.003010015961,1.97685978422261E-06,1.00E-16,,,,,,,,,,,,,,,
223,0.000002938851983,0.002938851983,1.93012208979963E-06,1.00E-16,,,,,,,,,,,,,,,
224,0.000002839306241,0.002839306241,1.86474437200673E-06,1.00E-16,,,,,,,,,,,,,,,
225,0.000002790030026,0.002790030026,1.83238169718561E-06,1.00E-16,,,,,,,,,,,,,,,
226,0.000002705554105,0.002705554105,1.77690124355221E-06,1.00E-16,,,,,,,,,,,,,,,
227,0.000002686082867,0.002686082867,1.7641133022755E-06,1.00E-16,,,,,,,,,,,,,,,
228,0.000002641661914,0.002641661914,1.73493937207037E-06,1.00E-16,,,,,,,,,,,,,,,
229,0.000002594107201,0.002594107201,1.703707311876E-06,1.00E-16,,,,,,,,,,,,,,,
230,0.000002481805535,0.002481805535,1.62995200622545E-06,1.00E-16,,,,,,,,,,,,,,,
231,0.000002414812901,0.002414812901,1.58595388604613E-06,1.00E-16,,,,,,,,,,,,,,,
232,0.000002179565531,0.002179565531,1.43145269033067E-06,1.00E-16,,,,,,,,,,,,,,,
233,0.000002156974125,0.002156974125,1.41661554575433E-06,1.00E-16,,,,,,,,,,,,,,,
234,0.000002093525956,0.002093525956,1.37494529041223E-06,1.00E-16,,,,,,,,,,,,,,,
235,0.000002082315579,0.002082315579,1.36758275687606E-06,1.00E-16,,,,,,,,,,,,,,,
236,0.00000192727555,0.00192727555,1.26575857978001E-06,1.00E-16,,,,,,,,,,,,,,,
237,0.000001906093898,0.001906093898,1.2518473060377E-06,1.00E-16,,,,,,,,,,,,,,,
238,0.000001870935276,0.001870935276,1.22875650957647E-06,1.00E-16,,,,,,,,,,,,,,,
239,0.000001857103219,0.001857103219,1.21967216000137E-06,1.00E-16,,,,,,,,,,,,,,,
240,0.00000173523866,0.00173523866,1.13963632333787E-06,1.00E-16,,,,,,,,,,,,,,,
241,0.000001713761481,0.001713761481,1.12553095911596E-06,1.00E-16,,,,,,,,,,,,,,,
242,0.000001689220379,0.001689220379,1.10941333109242E-06,1.00E-16,,,,,,,,,,,,,,,
243,0.000001672127714,0.001672127714,1.09818754276389E-06,1.00E-16,,,,,,,,,,,,,,,
244,0.000001609556137,0.001609556137,1.05709299847929E-06,1.00E-16,,,,,,,,,,,,,,,
245,0.000001590607288,0.001590607288,1.04464814169754E-06,1.00E-16,,,,,,,,,,,,,,,
246,0.000001572001966,0.001572001966,1.03242889990253E-06,1.00E-16,,,,,,,,,,,,,,,
247,0.00000153215038,0.00153215038,1.00625594975155E-06,1.00E-16,,,,,,,,,,,,,,,
248,0.000001504066014,0.001504066014,9.87811245660236E-07,1.00E-16,,,,,,,,,,,,,,,
249,0.000001479437839,0.001479437839,9.71636431523994E-07,1.00E-16,,,,,,,,,,,,,,,
250,0.000001233949405,0.001233949405,8.10409308826226E-07,1.00E-16,,,,,,,,,,,,,,,
251,0.000001186829614,0.001186829614,7.7946288825046E-07,1.00E-16,,,,,,,,,,,,,,,
252,0.000000762476244,0.000762476244,5.00764329066196E-07,1.00E-16,,,,,,,,,,,,,,,
253,0.00000067763514,0.00067763514,4.4504403763926E-07,1.00E-16,,,,,,,,,,,,,,,
254,0.000000584458872,0.000584458872,3.838495391915E-07,1.00E-16,,,,,,,,,,,,,,,
255,0.00000056709828,0.00056709828,3.72447786974979E-07,1.00E-16,,,,,,,,,,,,,,,
256,0.000000020796972,0.000020796972,1.36586310880375E-08,1.00E-16,,,,,,,,,,,,,,,

